Inductive Learning for Possibilistic Logic Programs Under Stable Models

Possibilistic logic programs (poss-programs) under stable models are a major variant of answer set programming (ASP). While its semantics (possibilistic stable models) and properties have been well investigated, the problem of inductive reasoning has not been investigated yet. This paper presents an approach to extracting poss-programs from a background program and examples (parts of intended possibilistic stable models). To this end, the notion of induction tasks is first formally defined, its properties are investigated and two algorithms ilpsm and ilpsmmin for computing induction solutions are presented. An implementation of ilpsmmin is also provided and experimental results show that when inputs are ordinary logic programs, the prototype outperforms a major inductive learning system for normal logic programs from stable models on the datasets that are randomly generated.

==> TPLP_response0417.txt <==
%1.在我的TPLP_response0414和老师的TPLP_response0414-wys的基础上进一步整合
%2.进一步修改页码及变更过的回复


\documentclass{letter}

\addtolength{\textheight}{2cm}
\addtolength{\topmargin}{-2cm}

\addtolength{\textwidth}{3cm}
\addtolength{\evensidemargin}{-1.5cm}
\addtolength{\oddsidemargin}{-1.5cm}

% Use the postscript times font!
\usepackage{times}
\usepackage{microtype}
\usepackage{soul}
\usepackage{url}
\usepackage{xspace}
\usepackage{hyperref}
\usepackage[utf8]{inputenc}
%\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amsthm}
\usepackage{tikz}
\usetikzlibrary{patterns}

\usepackage{enumerate}
\usepackage{paralist}
\usepackage{amssymb}
%\usepackage{slashbox}
\usepackage{color}
\usepackage[ruled, lined, linesnumbered]{algorithm2e}
%\usepackage{subfigure}
%\usepackage[caption=false,farskip=0pt,labelfont={bf}]{subfig}
\usepackage{alltt}
\usepackage{makecell,tabularx}
\usepackage{epstopdf}
\usepackage{tikz}
\usetikzlibrary{shapes,arrows}
\usetikzlibrary{positioning}

\usepackage{spverbatim}
\usepackage{listings}



\newcommand{\Body}{\textit{bd}}
\newcommand{\Pos}{\textit{\Body{$^+$}}} 
\newcommand{\Neg}{\textit{\Body{$^-$}}}
\newcommand{\Head}{\textit{hd}}
\newcommand{\Not}{\textit{not \,}}

\newcommand{\rto}{\rightarrow}
\newcommand{\lto}{\leftarrow}
\newcommand{\lrto}{\leftrightarrow}
\newcommand{\Rto}{\Rightarrow}
\newcommand{\Lto}{\Leftarrow}
\newcommand{\LRto}{\Leftrightarrow}
\newcommand{\lfp}{\textit{lfp}}
\newcommand{\gfp}{\textit{gfp}}
\newcommand{\MS}{\textsc{ms}}
\newcommand{\ILTP}{\textsc{iltp}}
\newcommand{\SPILTP}{\textsc{sp-iltp}}
\newcommand{\ILT}{\textsc{ilt}}

\newcommand{\tuple}[1]{{\langle{#1}\rangle}}
\newcommand\myst{{\it s.t. ~} }
\newcommand\cf{{\it cf.}}
\newcommand\eg{{\it e.g.}} 
\newcommand\ie{{\it i.e.}}
\newcommand\wrt{{\it w.r.t.}} 


\newcommand{\at}[1]{{\color{red}(#1)}}
%\input{commands}
%\newcommand{\at}[1]{{(#1)}}
\newif\ifcolors\colorstrue
% activate next line to remove colors
%\colorsfalse 

\ifcolors
\definecolor{darkgreen}{rgb}{0,0.7,0}
\definecolor{darkblue}{rgb}{0,0,0.7}
\definecolor{lightblue}{rgb}{0.8,0.8,1}
\definecolor{darkred}{rgb}{0.7,0,0}
\definecolor{purple}{rgb}{0.5,0,0.7} 
\newcommand{\ysm}[2]{{}{\ysa{#2}}}
\newcommand{\ysc}[1]{{\ysa{*** #1 --YS}}}
\newcommand{\ysa}[1]{{\leavevmode\color{darkred}#1}}
\newcommand{\ysd}[1]{}  
\else 
\newcommand{\ysm}[2]{#2}
\newcommand{\ysc}[1]{*** #1 ***}
\newcommand{\ysa}[1]{#1}
\newcommand{\ysd}[1]{}  
\fi
\AtBeginDocument{%
	\providecommand\BibTeX{{%
			\normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}


\begin{document}
		\tikzstyle{block} = [draw, rectangle,  text centered, text width=1.75em, rounded corners, minimum height=1.75em]	
	\signature{}
\begin{letter}{}
	\opening{Dear editors and reviewers,}

We express our gratitude for the handling and reviewing of our submission, TPLP-2024-0056, initially titled ``Learning Possibilistic Logic Programs from Possibilistic Stable Models." In response to feedback from the second reviewer regarding the title, we propose to modify it to ``Inducing Possibilistic Logic Programs from Possibilistic Stable Models" should this be permissible by the editors. 
    
We have meticulously revised the manuscript in accordance with the insightful comments received, which have significantly enhanced its quality. Specifically, over a period of approximately two months, we implemented an algorithm and performed experiments that yielded intriguing results when compared with some well-established implementations. 
After phrasal and grammatical revisions, we believe this revised paper is more accurate and clearer to readers.
    
 The primary alterations are summarized as follows:
	\begin{enumerate}[(1)]
		\item We emphasize the motivation, in Section 1, by adding  application of the proposed learning approach. Besides, we corrected the errors in Example 1.2 which helps illustrate the significance of inducing poss-NLPs. 

        \item We added the analysis of the complexity of the algorithms, especially ILPSMmin. Additionally, a more in-depth comparison with ILASP systems is provided in Subsection 6.1. 

        \item We conducted experimental comparisons to  evaluate the performance of our approach. The experimental results, in Section 5,  show that the performance of our algorithm outperforms the ILASP4 in some subtasks.


        \item We discussed the efficient implementation, in Section 5, of our approach before reporting the experiment result. The algorithm’s optimization ideas and their corresponding theoretical basis are all analyzed.
    \end{enumerate}

   % We hope the reviewer finds these revisions satisfactory. Thank you again for your consideration of the revised manuscript.
  Modifications in the revised manuscript are colored in red. In the following we response to reviewers' comments individually.

	\textbf{Response to Associate Editor}	
    \begin{spverbatim}
    As can be seen from the reviewers' comments, there is interest in the topic of the paper and the paper presents some interesting ideas. Nevertheless, the paper has sufficient shortcomings to require a significant amount of additional work. I would like, in particular, to draw the attention on the comments of the first reviewer, highlighting the lack of motivation and analysis.
    
    Please ensure that all comments from the reviewers are properly addressed in the revised version, and an accurate description of how each comment has been addressed.
     \end{spverbatim}
	
	\textbf{Response:} We greatly appreciate your handling and recognition of our paper. After receiving your valuable comments, we have added a lot of work, such as an efficient implementation and the comparison experiments, to improve this article. All comments from the three reviewers are addressed properly in the revised version. The detailed responses and descriptions are presented as follows.





	\textbf{Response to reviewer 1}	
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    The paper presents an approach for learning a possibilistic answer set program from its stable models. The paper presents two algorithms, ILPSM and ILPSMmin, that are able to learn minimal programs. The paper includes proofs of correctness for both algorithms.
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Overall response} 
    
    \qquad  Thank you for your recognition of our theoretical work. Following these directional instructions you provided, this article has been greatly improved from the original version.
    

	\textbf{Comment 1.1:} 
    \begin{spverbatim}
    The paper has in my opinion several issues.
    First of all, it lacks motivation: there is no mention of a possible application of the proposed learning approach. For example, when do you think it is reasonable to have access to the full stable models of a program, instead of just portions of them? What domains require possibilistic answer set programs to be learned?
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Response 1.1:}  We agree with the reviewer’s comment.  The motivation of this work was unclear in the previous version. So we added some applications in the introduction of the revised version \at{the last paragraph on page 3}. Based on existing literatures, our work can be applied in epistemic beliefs and dynamic systems.

    The concept of possibilistic stable model was introduced (Nicolas et al. 2006) to reason non-monotony and uncertainty simultaneously. So we  conducted our induction based on the assumption that some possibilistic stable models of a program are given already. Nicolas et al. have not pointed out the meaning or application of a proper subset of a possibilistic stable model. Therefore, we do not assume these subsets given as examples in our current work. It would certainly be interesting if follow-up studies could induce a poss-NLP from incomplete possibilistic stable models. If so, our results can also serve as a basis for the possible future work of inducing from some subsets of possibilistic stable models. 





	\textbf{Comment 1.2:} 
    \begin{spverbatim}
    Moreover, the paper lacks an evaluation of the algorithms: there is no analysis of the complexity of the algorithms, nor any experimental evaluation.
    \end{spverbatim}
    
	\textbf{Response 1.2:} Thank you for reminding us to supplement the evaluation of the algorithms. We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}. 
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 30 to page 32}.





	\textbf{Comment 1.3:} 
    \begin{spverbatim}
    Related work is not taken correctly into account: the paper states on page 3 that "As far as we know, there is no inductive learning method for a NLP from stable models either," but an algorithm for learning from partial interpretations  (Definition 4.4) such as ILASP [Law et al., 2014] can be used to lear from stable models, since a stable model can be represented as a partial interpretation. 
    The differences with ILASP that are mentioned in the related work section, namely that
    1) ILASP learns non ground programs that may contain constraints and
    2) the hypothesis space is given in enumerated form and the hypothesis may contain atoms not found in B, E+ or E;
    are not meaningful as
    1) if the hypothesis space contains only ground rules, then the learned program will be ground as well, and constraints can be expressed with normal rules, and
    2) the hypothesis space can be restricted to contain only atoms that are found in B, E+ or E and can be given intensionally using mode declarations.
    So I think a more in depth comparison with ILASP would be necessary, including an experimental comparison, to see which approach is faster.
    \end{spverbatim}
    
	\textbf{Response 1.3:} We apologise for not taking ILASP into account correctly. After further research, I also realized that the previous comparison was too superficial. 
    As you said, these two approaches can both be used to solve the identical subtask. We added this correct statement at the end of Subsection 4.2 \at{the last paragraph on page 26}. 
    In the revised version, a more in-depth comparison with ILASP has been added to related work \at{from page 33 to page 34}. 
    As Response 1.2 explains, an experimental comparison was added. The results show that our approach is faster on some tested tasks. 


	\textbf{Comment 1.4:} 
    \begin{spverbatim}
    The presentation is also problematic, with grammar and style issues 
    throughout the paper,
    \end{spverbatim}
    
	\textbf{Response 1.4:} We are sorry the English presentation appears problematic for you as we are not native English speakers.   
    After re-reading and re-checking the whole manuscript carefully, we find some phrasal and grammatical errors, and all of them have been revised.   
    We believe this revised paper is more accurate and that the goals and results of the study will be clearer to readers.
    If the latest research content of this article is satisfactory for you, we plan to polish this paper with the help from professional institutions suggested by the editor.




	\textbf{Comment 1.5:} 
    \begin{spverbatim}
    unclear passages and undefined concepts. For example, the only meaningful example in the paper, is not very convincing of the necessity of using possibility theory: the possibility values seems to be used to indicate preferences or effect strength, rather than uncertainty.
    Moreover, the example seems a bit contrived: the paper states that "When losing information about pregnancy, medicine A is preferable because of its better curative effect than medicine B." but before that it states that "In cases of vomiting, medicine A moderately provides relief, while medicine B highly provides relief." so it seems that B has better curative effect than A.
    \end{spverbatim}
    
	\textbf{Response 1.5:} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{on page 2} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected. 
    The possibility values  in this article are indeed used to  indicate preferences or effect strength. This usage is also a popular application of uncertainty measures. 
    We added this statement \at{the paragraph on page 3 below Example 1.2}.




	\textbf{Comment 1.6:} 
    \begin{spverbatim}
    The following terms are used without a definition:
    - possibility distribution
    - possibilistic interpretation
    - rational possibilistic propositional normal rule
    \end{spverbatim}
    
	\textbf{Response 1.6:} I am sorry that we used these terms without a definition in advance. 


    The term “possibility distribution” used in the preliminaries belongs to the semantics. Its formal explanation would require a separate subsection. Fortunately, these explanations are unnecessary in this paper since it has not been used in our study. Therefore, we decided to remove this term. This operation is more convenient for readers to understand the research content of this paper.

    The term “possibilistic interpretation” used in the preliminaries is a key concept throughout this paper. So we added a formal definition before their usage \at{the last paragraph on page 5}. 

    The term “rational possibilistic propositional normal rule” is used to denote a possibilistic normal rule which makes sense in our hypothesis space. The concept of “possibilistic normal rule” within the scope of propositional logic had been introduced in the preliminaries. I am sorry that this ambiguous sentence misleads our readers into regarding it as a new definition. We have rewritten the sentence \at{the paragraph on page 11 below Example 3.1} in a clearer way.

	\textbf{Comment 1.7:} 
    \begin{spverbatim}
    The diffence between the two algorithm is given only informally: both return a minimal solution, how do the solutions differ from a formal point of view?
    \end{spverbatim}
    
	\textbf{Response 1.7:} I am sorry that the difference between the two algorithms was not stated clearly enough. Only the algorithm ILPSMmin return a minimal solution. In contrast, the algorithm ILPSM was proposed to construct a particular solution. In the revised version, this difference can be found in the contribution list \at{the last paragraph on page 4} at the end of Section 1, in the brief introduction at the first paragraph \at{the last paragraph on page 9} of Section 3, and in the concluding remarks in Section 7 \at{on page 35}. Of course, more details can be found in Subsection 3.2.

 

    If we misunderstood your meaning, please let us know so we can correct our errors in time.


    
    \textbf{Response to reviewer 2}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This article concerns the learning of logic programs from stable models. It is set in the context of possibilistic ASP, a model that introduced the treatment of uncertainty using possibility theory in ASP. Induction of possibilistic logic programs is performed on the basis of a context expressed as a possibilistic logic program and positive and negative examples expressed as possibilistic stable models. The paper presents the problem of this induction, discusses the conditions under which such learning is possible and proposes two algorithms for inducing a possibilistic logic program, the second ensuring minimality in terms of the number of rules of the solution. In possibilistic ASP, the difficulty lies particularly in determining the weights associated with the rules.
    
    The article is fairly well written, with definitions and properties illustrated by examples, and the flow of algorithms explained in detail. It also makes the link with special cases (programs without weights, ...). This work is interesting and, as far as the reviewer knows, new.
     \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad  Thank you very much for your careful review! Reading this long and theoretical article is a laborious task. Your valuable comments greatly encouraged us to further this research. After revising this paper according to your insightful suggestions, we believe this research is now more deserving of publication in TPLP.

    
    
    \textbf{Comment 2.1:} 
    \begin{spverbatim}
    Nevertheless, some issues need to be clarified:

    - the reviewer didn't understand example T3 on page 8: why \overline{H_4} is a solution whereas 0.4 isn't in \mathcal{Q}? isn't {(pregnancy <--, 0.3), (vomiting <--, 0.3)} a solution too? isn't {(vomiting <--, 0.3), (pregnancy <-- vomiting, 0.3)} another? or {(pregnancy <--, 0.3), (vomiting <-- pregnancy, 1)} yet another?
    \end{spverbatim}
    
    { \textbf{Response 2.1:}} We apologise for providing the wrong description for Example 3.1 \at{on page 10}. In the revised version, we corrected the mistake and added more intuitive tasks.


    
    
    \textbf{Comment 2.2:} 
    \begin{spverbatim}
    - the construction of the sets PPE, PNE and PPI deserve to be explained. What do they correspond to and what will they be used for? On the other hand, the reviewer didn't understand where the \mu value comes from.
    \end{spverbatim}
    
    { \textbf{Response 2.2:}} We added the explanations \at{from page 12 to page 13} of the sets PPE and PNE respectively. 
    According to Comment 3.10 from the third reviewer, we have replaced PPI with PPE throughout the paper to simplify the readability, since PPI is a special case of PPE. 
    The $\mu$ is used to denote the supremum of ${\cal Q}$. We added its explanation \at{the first paragraph on page 13} in the construction of the sets PNE. Besides, the introduction of $\mu$ and supremum can be found in the first paragraph of Subsection 2.1 \at{on page 5}.



    
    
    \textbf{Comment 2.3:} 
    \begin{spverbatim}
    - it would be interesting to know how to choose the value when building PNE. It's not clear whether the choice is constrained or is arbitrary and a test is carried out a posteriori.
    \end{spverbatim}
    
    { \textbf{Response 2.3:}} The value of $x$ is an arbitrary element of the set ${\cal A} - I$ constrained by ${\cal A}$ and $I$. No posterior test is required. To make it clear, we added more intuitive details into Example 3.5 \at{from page 13 to page 14}.




    
    
    \textbf{Comment 2.4:} 
    \begin{spverbatim}
    - page 18: the explanation of the algorithm is rather a paraphrase of Algorithm 3, lacking explanations, particularly concerning the usefulness of the different sets used (blacklist, combs, seeds, etc.).
    \end{spverbatim}
    
    { \textbf{Response 2.4:}} We added explanations \at{on page 21} for the usefulness of the different sets, such as blacklist, combs, seeds, whitelist, and patches. Before these explanations, we also added a brief explanation of the algorithmic idea to make these sets easier to understand.




    
    
    \textbf{Comment 2.5:} 
    \begin{spverbatim}
    - it would be useful to use more substantial examples to highlight the benefits of algo 3. While the task T_31 is simple enough to explain the flow of the algorithm and deserves to be kept throughout the article, the solution simply corresponds to a fact which is the rule without a body with the atom of the positive model as its head. This gives the feeling of a complex mechanism for a small result. It would be interesting to see larger (even academic) examples here, such as P_med (and it would be interesting to know what you get with ilpsm in this case).
    \end{spverbatim}
    
    { \textbf{Response 2.5:}} We revised the paper according to your instructions. 
    At the end of Example 3.12 \at{on page 24}, we additionally exhibited the other two induced hypotheses constructed by algorithm ILPSM, so that the benefits of algorithm ILPSMmin in terms of minimal solutions become clear. 
    If we just need an inductive solution, algorithm ILPSM uses a direct and efficient construction to accomplish this. 
    The reason we designed a complex mechanism in the algorithm ILPSMmin is to obtain an inductive solution that is as concise as possible.




    
    
    \textbf{Comment 2.6:} 
    \begin{spverbatim}
    - a final important point is that, since the work is theoretical, it would be interesting to have an idea of the complexity of these algorithms, as well as ideas for implementation. This point is left in the perspectives, but practical implementation deserves to be considered a little more closely, as the choice of rules or sets will have an influence on the sustainability of an implementation.
    \end{spverbatim}
    
    { \textbf{Response 2.6:}} Thank you very much! We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    We added Section 5 \at{from page 28 to page 32} to discuss the implementation and experiment. Fortunately, the comparison experiments show that our approach ILSMmin performs surprisingly well on specific tasks. 




    
    
    \textbf{Comment 2.7:} 
    \begin{spverbatim}
    Other comments:
    - in question (1) on page 3, is it 7 rules instead of 6, or has another rule been removed?
    \end{spverbatim}
    
    { \textbf{Response 2.7:}} There are 6 rules. I rewrote this sentence \at{on page 4}.




    
    
    \textbf{Comment 2.8:} 
    \begin{spverbatim}
    - it may not seem natural for the value 1 not to be in \mathcal{Q}; for reasons of normalization, 1 is generally always in the set of possible values (and we get a weightless case if we only consider 1). Would considering 1 in \mathcal{Q} change anything in the article?
    \end{spverbatim}
    
    { \textbf{Response 2.8:}} Nothing will change in the article if we consider 1 in ${\cal Q}$. Whether the value of the set ${\cal Q}$ is $\{0.3,1,2.2\}$ or $\{3,10,22\}$ does not make a difference in this study because the weights in this paper are only used for ordering. We get a weightless case if ${\cal Q}$ is $\{1\}$ or $\{10\}$. 
    It does not matter even if the elements in ${\cal Q}$ are not numeric.




    
    
    \textbf{Comment 2.9:} 
    \begin{spverbatim}
    - since E^+ and E^- are possibilistic models, wouldn't it be better to write them with \overline?
    \end{spverbatim}
    
    { \textbf{Response 2.9:}} Thank you for your reminder. We had also considered the question you raised. 
    The reason we chose the current way of representation is because of the following considerations.
    
    \begin{enumerate}
    
        \item  This expression is simpler and conforms to the writing convention of ILP literatures where the set of positive examples is conventionally written as $E^+$ regardless of what logical object the positive examples are. Once such basic symbols are written in a complex way, all symbols based on them will look more complex for our dear readers. 
        
        \item To ensure that this simple expression will not cause misunderstanding by readers, we provided a lot of intuitive examples besides the formal definition.
        
        \item $\overline{E}$  has been used to represent specific observations in the algorithm  ILPSMmin of this paper.
    
    \end{enumerate}




    
    
    \textbf{Comment 2.10:} 
    \begin{spverbatim}
    - in algo 2, line 6, it would be good to explain (or remind) what \overline{E} is.
    \end{spverbatim}
    
    { \textbf{Response 2.10:}} Thanks. We added an explanation of $\overline{E}$ \at{on page 17}.




    
    
    \textbf{Comment 2.11:} 
    \begin{spverbatim}
    - p15, hitting set: if X \union B \neg \emptyset: if X is not empty, isn't this equation verified whatever B is?
    \end{spverbatim}
    
    { \textbf{Response 2.11:}} Sorry for this typo. It should be $\cap$ instead of $\cup$. I corrected this sentence \at{on page 18}. 




    
    
    \textbf{Comment 2.12:} 
    \begin{spverbatim}
    - What's the use of \star for strictly less and less or equal?
    \end{spverbatim}
    
    { \textbf{Response 2.12:}} As we can see, these two operators are not directly used in this paper. 
    Their purpose is to ensure that the meaning of \emph{$\alpha^\star$-relevant} is complete in terms of numerical comparators. 
    If they were deleted just because they are not used in this paper, subsequent researches probably need to redefine them. 
    After all, different researchers and solvers do not choose the same operators.




    
    
    \textbf{Comment 2.13:} 
    \begin{spverbatim}
    Typos:
    - p10 : end of example 3.3 : contraction --> contradiction ? ; inducing --> Inducing
    - p11, middle: stale model \overline{G} --> stable
    - p12, l7 : corollay --> corollary
    - p16, l-4 and l-1 : pssibilistic --> possibilistic
    \end{spverbatim}
    
    { \textbf{Response 2.13:}} Thank you. They are all corrected in the revised version. 




    
    
    \textbf{Comment 2.14:} 
    \begin{spverbatim}
    A final comment concerns the title of the article. The term "learning" may suggest the learning methods currently in vogue (on large masses of data) and "induction" would perhaps be more appropriate. Nevertheless, the reviewer leaves it up to the authors to choose the term that seems most meaningful to them.
    \end{spverbatim}
    
    { \textbf{Response 2.14:}} After extensive comparisons and careful consideration, we decided to take your advice.
    We have carefully double-checked throughout the paper and made as many changes as possible.
    These changes include
    \begin{itemize}    
        \item inductive learning task $\rightarrow$ induction task,    
        \item inductive learning algorithm $\rightarrow$ induction algorithm,    
        \item learning framework $\rightarrow$ induction framework,    
        \item learning approach $\rightarrow$ induction approach.    
    \end{itemize}    
    To conform to domain conventions, we have retained a few specific usages such as “learning from entailment” and “learning from interpretation”.    
    Furthermore, the title of the article would be revised if it is allowed by the editor. 




    
    \textbf{Response to reviewer 3}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This paper presents an inductive learning approach to possibilistic logic programs based on stable model semantics. The authors define the learning task and present two algorithms for its solution: ILPSM, which finds the task solution through a greedy construction, and ILPSMmin, which aims to represent the set of possible inductive hypotheses as a positive and negative solution space and then finds a minimal hypothesis representing the solution of the learning task.

    The paper covers a topic that is highly relevant to TPLP and is worth considering for publication. However, several issues, listed below, must be resolved before publication.
    \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad Thank you for your valuable comments. 
    TPLP is one of the few journals most admired by our research team.
    We have done our best to resolve those issues you have listed.
    We hope to have the honor of publishing this paper in this journal.

    
    
    \textbf{Comment 3.1:} 
    \begin{spverbatim}
    - The semantics of poss-NLP are not explained before Example 1.2, making it difficult for an inexperienced reader to understand. For instance, why does $A_4$ include (malnutrition, 0.5) and not some other weight?
    \end{spverbatim}
    
    { \textbf{Response 3.1:}} Thank you. We added citations and footnote to Example 1.2 \at{from page 2 to page 3} so that an inexperienced reader can read the corresponding reference or find the answer in the indicated location.



    
    
    \textbf{Comment 3.2:} 
    \begin{spverbatim}
    - The explanation of $A_5$ is unclear. It is not a solution but only a possible assignment. Given that $A$ may cause malnutrition, this assignment could be misleading if it were an answer set, potentially exposing the woman to risk without her knowledge.
    \end{spverbatim}
    
    { \textbf{Response 3.2:}} Thank you. We rewrote  the explanation of $A_5$ in Example 1.2  \at{on page 3} to avoid ambiguity. 




    
    
    \textbf{Comment 3.3:} 
    \begin{spverbatim}
     - The statement "the pregnant woman could choose medicine $B$ to reduce the risk of malnutrition" in Example 1.2 contradicts the premise that $B$ "extremely causes fetal malnutrition."
    \end{spverbatim}
    
    { \textbf{Response 3.3:}} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{from page 2 to page 3} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected.




    
    
    \textbf{Comment 3.4:} 
    \begin{spverbatim}
    - (minor) It would be beneficial to include a list of contributions at the end of the introduction.
    \end{spverbatim}
    
    { \textbf{Response 3.4:}} Thank you for this good proposal. A list of contributions was added at the end of the introduction \at{from page 4 to page 5}.




    
    
    \textbf{Comment 3.5:} 
    \begin{spverbatim}
    - (minor) The definition of $\beta$ applicability is unclear at first glance. Consider rewriting it or providing a simple example with one rule and a set of possibilistic atoms and another example with two rules deriving the same atom for the possibilistic consequence operator.
    \end{spverbatim}
    
    { \textbf{Response 3.5:}} Thank you. We additionally provided Example 2.2 \at{on page 9} to make the definition more intuitive.




    
    
    \textbf{Comment 3.6:} 
    \begin{spverbatim}
    - (minor) If you introduce abbreviations, then please use them consistently. For example, the usage of poss-NLP appears to be random.
    \end{spverbatim}
    
    { \textbf{Response 3.6:}} Thank you for your professional advice. 
    I do need more experience in scientific writing.
    Apart from poss-NLP, we double-checked the abbreviations, such as NLP and ILP, throughout the paper and use them consistently. 




    
    
    \textbf{Comment 3.7:} 
    \begin{spverbatim}
    - (minor) To simplify the readability, please provide short justifications for the obtained results
    \end{spverbatim}
    
    { \textbf{Response 3.7:}} Thank you. We added the short justifications \at{the first paragraph in Section 3} for the obtained results to simplify the readability. 




    
    
    \textbf{Comment 3.8:} 
    \begin{spverbatim}
    - Formally, G1 in Definition 3.1 requires a user to specify all examples as complete answer sets because of the subset operator. It is acceptable for $E^+$, but might be inconvenient. However, G2 is not correct because elements of $E^-$ cannot be subsets of stable models. At the moment, G2 requires that no example in $E^-$ is an element of the set of stable models.
    \end{spverbatim}
    
    { \textbf{Response 3.8:}} I am sorry that we see nothing wrong with Definition 3.2. G1 requires that each positive example is a possibilistic stable model. G2 requires that no negative example  is a possibilistic stable model. These requirements are what we need. 

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.9:} 
    \begin{spverbatim}
    - Example 3.1. It is unclear why $T_3$ has only two solutions. For instance, why {pregnancy :- 0.3. vomiting :- 0.3.} is not a solution? At this position in the paper, it is completely unclear how your approach obtains the rules. Also, since the background knowledge provides no predicates, so the positive example is the only source. Therefore, this problem corresponds to the PPI case.  
    \end{spverbatim}
    
    { \textbf{Response 3.9:}} We apologise for providing the wrong description for Example 3.1. In the revised version \at{on page 10}, we corrected the mistake and added more intuitive tasks.




    
    
    \textbf{Comment 3.10:} 
    \begin{spverbatim}
    - When PPI is introduced in the text, it seems that it is a special case of PPE, because $\text{not } \emptyset$ is evaluated to true. Please justify its necessity in the text.
    \end{spverbatim}
    
    { \textbf{Response 3.10:}} %Thank you for your remind. 
    %Our initially intent of introducing extra PPI(G) is to distinguish between different construction scenarios. 
    Thank you. 
    At your prompting, we realized that this is totally unnecessary.  
    So we have replaced PPI with PPE throughout the paper to simplify the readability. 



    
    
    \textbf{Comment 3.11:} 
    \begin{spverbatim}
    - (minor) In Example 3.6, there are too many brackets in $T_{24}$.
    - (minor) Corollay -> Corollary
    \end{spverbatim}
    
    { \textbf{Response 3.11:}} Thank you. We corrected these errors. 




    
    
    \textbf{Comment 3.12:} 
    \begin{spverbatim}
    - Proposition 3.5 $\mathbb{A}$ is undefined. Also, it would be better to name it "non-existence ...".
    \end{spverbatim}
    
    { \textbf{Response 3.12:}} We added the explanation and example above Proposition 3.5 \at{on page 15}. Besides, the introduction of $\mathbb{A}$ can also be found in the paragraph above Lemma 3.2 \at{on page 14}.




    
    
    \textbf{Comment 3.13:} 
    \begin{spverbatim}
    - Why do you need Definition 3.4, given Proposition 3.5? Just introduce the name "compatible" in the proposition.
    \end{spverbatim}
    
    { \textbf{Response 3.13:}} The role of Definition 3.4 can be viewed in two aspects.
    \begin{itemize}
        
        \item Formally, it makes the related results,  such as Theorem 3.1 and algorithm 1, more concise.   This formal concision also facilitates the proof in the appendix.
        
        \item In terms of content, the definition of compatibility  is a  summary of the relationship between the set of negative examples and background knowledge. To some extent, this is a convention in ILP research, since the study of induction tasks can be viewed as a study of the relationships among the components of a task. As Theorem 3.1 shows, the existence of an inductive solution relies on four kinds of relationships among the given components. 
    
    \end{itemize}




    
    
    \textbf{Comment 3.14:} 
    \begin{spverbatim}
    - Let the user define the task $T=\langle \{p\gets 1\}, \{\{(a,1),(p,1)\}\}, \{\{(a,1)\}\}\rangle$. (C1): $E^+$ is incomparable, since it comprises only one interpretation $I$, (C2): $E^+$ is coherent, because $\Pi T_B(I) = \{(p,1)\} \sqsubseteq I$, (C3): $E^-$ is compatible because $\mathit{lfp}(T_{B^\mathcal{A}}) = \{p\} \neq \mathcal{A} = \{a,p\}$, and (C4): is also fulfilled because $\{(a,1),(p,1)\} \neq \{(a,1)\}$. However, there is no solution for this task. I assume that (C4) must be redefined in Theorem 3.1.  
    \end{spverbatim}
    
    { \textbf{Response 3.14:}} I am sorry that this task has a solution. For example, $\{ (a \lto , 1) \}$ is a solution of it. We added some tasks into Example 3.1 \at{on page 10} and Example 3.8 \at{on page 16} to discuss this situation. 
    Besides, we have double-checked the theoretical proof of Theorem 3.1 and believe this theorem is correct.

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.15:} 
    \begin{spverbatim}
    - Proposition 3.6, if $T=\langle \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}\rangle$, can easily be extended by $P=\{p \gets 1\}$, such that $B\sqcup P$ has an answer set covering $E^+$. Of course, it violates the definition of PPE, but it is not impossible, like in the cases of contradicting examples. Also, point (i) is already covered by (G1), which requires all examples in $E^+$ to be complete answer sets.
    \end{spverbatim}
    
    { \textbf{Response 3.15:}} I am sorry that we did not see the problem. 
    Let us analyze the induction task $T= \tuple{ \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}}$ in your example.  
    When $P=\{p \gets 1\}$, $PSM(B\sqcup P) = \{\{(a,1), (p,1)\}\}$. 
    Then $P$ is not a solution according to Definition 3.1, as G1 is unsatisfiable.     
    We conjecture that there may be some misunderstanding due to our lack of clarity in explaining the term “cover”.  So we added its explanation at the first paragraph \at{on page 10} of Subsection 3.1. 

    Besides, we have double-checked the theoretical proof of Proposition 3.6 and believe this proposition is correct. If we misunderstood your meaning, please let us know so we can correct our errors in time. 



    
    
    \textbf{Comment 3.16:} 
    \begin{spverbatim}
    - (minor) pssibilistic (page 16 last line)
    \end{spverbatim}
    
    { \textbf{Response 3.16:}} Thank you. We corrected this error. 




    
    
    \textbf{Comment 3.17:} 
    \begin{spverbatim}
    - ILPSMmin relies on finding minimal hitting sets, which is a well-known NP-complete problem. However, the paper does not provide any discussion on the complexity to understand the possible application scenarios of the algorithm. Therefore, it would be nice to get some evaluation results of the code or, even better, a complexity analysis of the algorithm.
    \end{spverbatim}
    
    { \textbf{Response 3.17:}} We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 30 to page 32}. 





    
 

\bigskip


Dear editors and reviewers, we tried our best to improve the paper and made
some changes accordingly. We appreciate the reviewer’s efforts and hope that the
revised version will meet with approval.

Yours faithfully,\\
\\
Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.
\end{letter}

\end{document}

==> TPLP_response0526.txt <==

Dear Editors and Reviewers,

Thank you for processing and reviewing our submission, TPLP-2024-0056.
We are grateful for the opportunity to revise the paper.
We have tried our best to address the issues/errors raised by the reviewers and found by ourselves.
As a result, the paper has been significantly revised and major changes include:

1. The paper has been restructured and almost all paragraphs are revised and polished. The original Section 3 is too long and thus split into two sections (now Sections 3 and 4), a new section (Section 6) is added for discussing the implementation and experimental results.
2. The paper title and some section titles are changed.
3. Example 1.1 has been adapted to demonstrate the application of induction for possibilistic logic programs.
4. The algorithm for computing minimal solutions for induction tasks is implemented and experimental results are conducted, which are described in a new section (Section 6).

Both Reviewers 1 and 2 have pointed out the suitability of Definition 3.1 for practical applications. 
While this is a very good point, we think our approach would be useful, while one could come up with a more significant approach. 
As each stable model corresponds a solution when ASP is applied in problem solving. 
The intuition behind our definition is based on such a scenario: We have a background theory in hand, observed some instances as solutions and some other instance as non-solutions, our goal is to learn a possibilistic logic program to meet our observations.
In fact, most approaches in machine learning are based on such assumptions if we are correct.

Here is a detailed response to reviewers' comments (and how we have incorporated the comments into the revision). The reviewers' comments start with three "*" and our responses start with three "+".

Best regards,

Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.

%%%%%%%% Response starts %%%%%%%%%%
Response to Reviewer 1:

*** it lacks motivation: there is no mention of a possible application of the
proposed learning approach. For example, when do you think it is reasonable to have
access to the full stable models of a program, instead of just portions of them?

+++ As explained above, some practical applications can be formulated as induction problems specified in Definition 3.1. Condition G1 requires only $E^+$ is a portion of the poss-stable models of $\overline{B} \sqcup \overline{H}$. This ``partiality of examples'' should not be confused with the ``model partiality''. 
Moreover, the introduction has been rewritten, especially, Example 1.1 is adapted to demonstrate a practical scenario for induction in poss-programs. Example 3.1 is also revised. 

*** lacks an evaluation of the algorithms; nor any experimental evaluation.
+++ Following your suggestion, we have implemented our algorithm for computing minimal solutions for induction tasks.
Experiments are also conducted with three datasets that randomly generated (see Section 6).

*** there is no analysis of the complexity of the algorithms
+++ We added some brief notes on the complexity of our algorithms (see the last paragraph of Section 3 on page 15, the paragraph below Proposition 4.1 on page 17, the paragraph above Example 4.5 on page 22). 

*** Related work is not taken correctly into account
+++ The section "Related Work" has been revised and in particular, the paragraph on the relation to ILASP is revised. In fact, a major difference of our approach from ILASP is that the latter is proposed for only ordinary logic programs under stable models, but ours is for possibilistic programs. Thus, Thus, ILASP and ours can both solve the LSM induction tasks. Moreover, experimental results show that our ILPSMmin is significantly more efficient than ILASP (for ordinary logic programs) thanks to our novel characterisations for (minimal) solutions for induction tasks (ref. Section 4).

*** The presentation is also problematic, with grammar and style issues ...
+++ Almost all paragraphs have been rewritten. We hope the revised version is acceptable now (also ref. the rest of this response).

*** the only meaningful example in the paper, is not very convincing of the
necessity of using possibility theory ...
+++ Possibilistic logic has been proposed and investigated for many years and there are a number of good references on poss-logic and reasoning. While briefly recalling some applications and providing references for the topic, we have revised Example 3.1 to demonstrate the application of induction with poss-programs.  

*** The following terms are used without a definition ...
+++ Unnecessary terms are removed and those terms needed in the paper are formally defined.

*** The diff(er)ence between the two algorithms is given only informally: both return a minimal solution, how do the solutions differ from a formal point of view?
+++  A new paragraph is added immediately after Proposition 4.1 to explain the difference (also mentioned in some other places). In fact, the major difference is that ILPSM (Algorithm 2) returns a solution that may not be minimal, but ILSPmin (Algorithm 3) returns a minimal solution. This also makes these two algorithms significantly different from each other.

Response to Reviewer 2:

*** example T3 on page 8 ...
+++ Thank you for pointing out the error. \overline{H_4} is not a solution since 0.4 is not in \mathcal{Q} = {0.3}. 
For the same reason, the third program {(pregnancy <--, 0.3), (vomiting <-- pregnancy, 1)} is not a solution.   
The other two programs {(pregnancy <--, 0.3), (vomiting <--, 0.3)} and {(vomiting <--, 0.3), (pregnancy <-- vomiting, 0.3)} are solutions. 
The example (Example 3.1) has been updated.

*** the construction of the sets PPE, PNE and PPI deserve to be explained. What do they correspond to and what will they be used for?
+++ Following the comments, the definitions/constructions of PPE and PNE are reformulated and motivations/intuitions are explained (ref. page 12). PPI was removed since PPI is a special case of PPE.  

*** where the \mu value comes from
+++ The $\mu$ is the supremum of ${\cal Q}$ (ref. page 5 and page 12). 

*** how to choose the value when building PNE ... 
+++ For PNE, we just need to pick one element from ${\cal A} - I$, which can be an arbitrary element. 
The value of $x$ is an arbitrary element of the set ${\cal A} - I$ constrained by ${\cal A}$ and $I$. The construction is also demonstrated in Example 3.5. 

*** page 18: Algorithm 3, lacking explanations ...
+++ Explanations for the algorithm have been significantly revised in the new version (ref. the paragraphs following Proposition 4.5).

*** use more substantial examples to highlight the benefits of algo 3 ... such as P_med (and it would be interesting to know what you get with ilpsm in this case).
+++ Following the comment, a new example (Example 4.5) of induction with the background knowledge P_med is given to demonstrate Algorithm 3 (ILPSMmin).

*** it would be interesting to have an idea of the complexity of these algorithms, as well as ideas for implementation.
+++ Some remarks on the complexity are added (see the last paragraph of Section 3 on page 15, the paragraph below Proposition 4.1 on page 17, the paragraph above Example 4.5 on page 22).  Besides, a new section (Section 6) is added for an implementation and experimental results.

*** in question (1) on page 3, is it 7 rules instead of 6, or has another rule been removed?
+++ There are 7 rules. Example 1.1 has been significantly revised. 

*** Would considering 1 in \mathcal{Q} change anything in the article?
+++ It is fine if 1 is in ${\cal Q}$, since weights under poss-stable models are only used for ordering rules.

*** - since E^+ and E^- are possibilistic models, wouldn't it be better to write them with \overline?
+++ In the revised version, we still use E^+ and E^- for positive and negative examples for some reasons: (1) they are standrard in machine learning and inductive logic programming, (2) they are simpler, and (3) The classical counterparts of E^+ and E^- are not used in the paper. 
However, if the reviewer insists, we are willing to use \overline.

*** - in algo 2, line 6, it would be good to explain (or remind) what \overline{E} is.
+++ We added the explanation of $\overline{E}$ as you suggested.

*** p15, hitting set: if X \union B \neg \emptyset: if X is not empty, isn't this equation verified whatever B is?
+++ Sorry for the typo. It should be $\cap$ instead of $\cup$. The error has been corrected.

*** What's the use of \star for strictly less and less or equal?
+++ They are not used in the paper and thus removed in the revised version. 

*** Typos ... 
+++ All are corrected. 

*** A final comment concerns the title of the article. The term "learning" ... "induction" would perhaps be more appropriate.
+++ The paper title is updated to "Inductive Learning for Possibilistic Logic Programs Under Stable Models". The term "induction" is used in most cases and "learning" is used in some cases.


Response to Reviewer 3:

*** - The semantics of poss-NLP ... - The explanation of $A_5$ ... - The statement ...
+++ Based on the comments, a major revision is performed for the introduction (Section 1) including Example 1.1.

*** - (minor) It would be beneficial to include a list of contributions at the end of the introduction.
+++ Added. 

*** The definition of $\beta$ applicability is unclear at first glance ... 
+++ Example 2.2 is added to demonstrate the definition.

*** - (minor) If you introduce abbreviations, then please use them consistently.
+++ The inconsistencies are removed and we have tried to be consistent for all terms in the revision.

*** - (minor) To simplify the readability, please provide short justifications for the obtained results
+++ The presentation of the paper has been significantly revised to incorporate your comments.

*** - Formally, G1 in Definition 3.1 requires a user to specify all examples as complete answer sets because of the subset operator. It is acceptable for $E^+$, but might be inconvenient. However, G2 is not correct because elements of $E^-$ cannot be subsets of stable models. At the moment, G2 requires that no example in $E^-$ is an element of the set of stable models.
+++ Please refer to our response in the beginning (cover letter) and the response to Reviewer 1. In addition, Examples 1.1 and 1.3 are updated now.

*** - When PPI is introduced in the text, it seems that it is a special case of PPE, because $\text{not } \emptyset$ is evaluated to true. Please justify its necessity in the text.
+++ PPI is unnecessary as you said. So we have replaced PPI with PPE throughout the paper to simplify the presentation. 

*** - (minor) In Example 3.6, ... - (minor) Corollay -> Corollary
+++ We corrected these typos.

*** - Proposition 3.5 $\mathbb{A}$ is undefined.
+++ Added (ref. Proposition 3.5). 

*** - Why do you need Definition 3.4, given Proposition 3.5? Just introduce the name "compatible" in the proposition.
+++ It is convenient for subsequent discussions. Propositon 3.5 guarantees the suitability of Definition 3.4. 

*** - Let the user define the task $T=\langle \{p\gets 1\}, \{\{(a,1),(p,1)\}\}, \{\{(a,1)\}\}\rangle$. (C1): $E^+$ is incomparable, since it comprises only one interpretation $I$, (C2): $E^+$ is coherent, because $\Pi T_B(I) = \{(p,1)\} \sqsubseteq I$, (C3): $E^-$ is compatible because $\mathit{lfp}(T_{B^\mathcal{A}}) = \{p\} \neq \mathcal{A} = \{a,p\}$, and (C4): is also fulfilled because $\{(a,1),(p,1)\} \neq \{(a,1)\}$. However, there is no solution for this task. I assume that (C4) must be redefined in Theorem 3.1.
+++ This task has a solution. For example, $\{ (a \lto , 1) \}$ is a solution of it. We have added some tasks in Example 3.1 \at{on page 9} and Example 3.8 \at{on page 14} to discuss about this situation. 
In additon, we double checked the proof of Theorem 3.1 and it looked correct.

*** - Proposition 3.6, if $T=\langle \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}\rangle$, can easily be extended by $P=\{p \gets 1\}$, such that $B\sqcup P$ has an answer set covering $E^+$. Of course, it violates the definition of PPE, but it is not impossible, like in the cases of contradicting examples. Also, point (i) is already covered by (G1), which requires all examples in $E^+$ to be complete answer sets.
+++ The definitrion of PPE has been reformulated to eliminate misunderstanding. 
For this example, if $P=\{p \gets 1\}$, $PSM(B\sqcup P) = \{\{(a,1), (p,1)\}\}$, 
then $P$ is not a solution by Definition 3.1, as G1 is not satisfied.   

*** - (minor) pssibilistic (page 16 last line)
+++ We corrected this error. 

*** - ILPSMmin relies on finding minimal hitting sets ... it would be nice to get some evaluation results of the code or, even better, a complexity analysis of the algorithm.
+++ We added some brief notes on the complexity of our algorithms (see the last paragraph of Section 3 on page 15, the paragraph below Proposition 4.1 on page 17, the paragraph above Example 4.5 on page 22).  Besides, we added Section 6 to discuss the implementation and experiment.

%%%%%%%% Response ends %%%%%%%%%%



==> TPLP_response0817.txt <==
Dear Editors and Reviewers,

Thank you for processing and reviewing our submission, TPLP-2024-0056.R1.
We are grateful for the opportunity to revise the paper.
We have tried our best to address the issues/errors raised by the reviewers and found by ourselves. 
Besides, we changed the first author's first affiliation because he has graduated from Guizhou University and already joined Chongqing University of Arts and Sciences. 
Revisions are marked in red in the new manuscript.


Here is a detailed response to reviewers' comments (and how we have incorporated the comments into the revision). The reviewers' comments start with "***" and our responses start with "+++".

Best regards,

Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.

%%%%%%%% Response starts %%%%%%%%%%

Response to Reviewer 1:

*** from example 1.1, it is not very clear how the various examples A_1, A_2, and A_3 are integrated in the program. For instance, B_med has medA only in the body, so how can the rules having such an atom in the body be used?

+++ Example 1.1 is about the need of expanding a background knowledge base $B_{med}$ in possibilistic logic program by learning new rules from given observations/examples. $A_1, A_2$, and $A_3$ in Example 1.1 act as observations, while A_1 and A_2 are positive, A_3 is negative one, i.e., $A_1$ and $A_2$ are possibilistic stable models of the expanded knowledge base (a possibilistic logic program), $A_3$ is not. Thus, though the atom “medA”, which occurs in both $A_1$ and $A_3$, does not occurring in any rule head of B_{med}, we can learn such a rule whose head is “medA”. For instance, the rule $\bar r=(medA \leftarrow vomiting, not medB, 1)$ is such a rule. This is the basic idea of inductive logic programming.
This example is accordingly revised.

 
*** third red point, page 4: “if an example is not positive, then it is negative”. This is clear, if a 2-valued semantics is considered. If not, the paper should elaborate a bit more on this

+++ Our intended meaning is that the given positive examples are exactly the possibilistic stable models. It implies that all other possibilistic interpretations are negative examples.
The statements are accordingly revised.

*** the paper should also discuss the relationship between the proposed framework an(d) existing approaches to manage uncertainty in probabilistic logic/answer set programming

+++ To our best knowledge, probabilistic logic programming is another well-known framework to manage uncertainty. The learning task for such logic programs can be classified into parameters learning, i.e., to learn a probabilistic logic program for the maximum likelihood estimation (Raedt and Kersting 2008 and Nickles and Mileo 2014), or learn an LP^{MLN} program (Lee and Wang 2018). We briefly discussed these related work at the end of subsection 7.1 

*** Minor
*** aka in the first line of the introduction is a bit too informal

+++ We replaced it with `also known as'.

***  “Another major extension of ASP is the possibilistic logic programs”: is -> are
+++ corrected.

*** space is missing after the last citation of the second page

+++ added.

*** in red, page 3: a large. And, \mathit{relief} (also in other parts of the paper)

+++ We corrected the font of `relief'.

*** page 17, red: backtick in guess

+++ The sentence is rephrased.

*** algorithm 3, line 14: what does the symbol ||/ mean?

+++ the symbol ||/  ($\not\parallel$) means "incomparability", which is defined in Defintion 3.2



Response to Reviewer 2:

*** As regards motivation, the medical example is now clearer, and I agree that having access to complete stable models is a reasonable assumption in some domains.
Less clear is the assumption that the stable models are available in a possibilistic form, for example,  how do you obtain the possibility values of relief and malnutrition in the medical example?

+++ The possibilistic information is used to represent the necessity/possibility degree of experts’ epistemic belief. So the possibility values of the rules in the medical example are given by domain experts. Then, the possibility values in the possibilistic stable models are just computed by any possibilistic answer set solvers. 


*** The discussion of complexity is now present, but is very informal and unsound:
the complexity of algorithm 2 is said to be NP-complete, but this complexity class refers to problems, not algorithms, the complexity of the algorithm should be expressed as a function of the input size for example using big O notation.
Sentence "it would be higher than NP-complete if P\neq NP" is also not meaningful because it is referred to the complexity of the algorithm, not the problem.
The statement "the problem of computing a poss-stable model considered in our paper is NP-complete." is not proved nor referenced. Also the discussion of the complexity of algorithm 3 is not sound, as it mentions NP (and the polynomial hierarchy).

+++ Thank you for pointing out this ambiguity. Yes, the NP-complete class refers to the complexity of deciding problems, instead of the complexity of an algorithm. In this revision, we briefly analyzed the time complexity of the two algorithms in big O notation as suggested. Roughly, the complexity of algorithm 2 is $O(n2^n)$, while it is $O(n^{n+2}2^{n^2(2^n+1)+n})$ for algorithm 3, where $n$ is the size of their input. It seems that none of the algorithms is in polynomial time. 


*** Proposition 4.6 about the correctness of ILPSMmin is not proved, the execution example is not sufficient to prove it.

+++ The proof of this proposition was proved in Appendix. We renumbered all the propositions, theorem, lemmas and corollaries in Appendix, that exactly correspond to the ones in the context in this revision.


*** The implementation of ILPSMmin learns only normal logic programs, not possibilistic answer set programs which is the focus of the paper.
The experimental comparison with ILASP is interesting but it must be noted that ILASP solves a much more general problem, as it can learn non-ground programs from partial interpretations, while ILPSMmin learns ground programs from stable models.
The paper should be more explicit about this, and the experimental results should be interpreted accordingly.

+++ Thanks for the suggestions.
Yes, ILPSMmin learns only normal logic programs, in stead of possibilistic logic programs. 
We added some explicit statements to tell the difference of the two. Also, the experimental results are interpreted accordingly. 

*** An experiment on induction from partial stable models would be interesting.

+++ Yes, thanks for encourage us for a nice future work.  

Response to Reviewer 3:

*** in example 3.1, for task T_3, the value 1 is not found in \mathcal{Q} whereas it is in T_1.

+++ For a given induction task $T$, we assume that $\cal Q$ consists of the weights occurring in $T$ unless explicitly stated otherwise. As T_1 and T_3 are two different tasks, their sets of weights in $\cal A$ can be different. We explicitly state this after Definition 3 in the revision.
 

*** the reviewer still doesn't understand which value \mu is chosen. If 1 is in \mathcal{Q}, should 1 always be taken?

+++ No. The value \mu is not always 1 even if 1 is in \mathcal{Q}. $\mu$ is the supremum of the given complete lattice $(\mathcal{Q},\le)$. For example, if \mathcal{Q} = {0.1, 0.6, 0.7, 1}, then the corresponding \mu is 1. And if \mathcal{Q} = {1, 6, 7, 10}, then the corresponding \mu is 10. 


*** in algo 3, the impact of the order in which atoms are processed could be discussed in terms of efficiency. Would it be possible to make judicious choices, for example based on the rules of the program?

+++ Algorithm 3 does not directly deal with atoms. Indeed, it does not consider the order in which the (positive and negative) examples are processed. And it seems that such order is not very relevant to its efficiency. Any way, it is an interesting work to efficiently implement this algorithm and to do some experiments. We briefly mentioned this statements at page 20 and 35.


*** in the references, the seminal paper on possibilistic ASP could be added (to be cited in the introduction, page 2):
Pascal Nicolas, Laurent Garcia and Igor Stéphan. Possibilistic stable models. In Proceedings of 19th International Joint Conference on Artificial Intelligence (IJCAI'05). 248-253. 2005
+++ This paper is cited in the revision.

*** Typos 
+++ We have corrected all the typos spotted by the reviewers and ourselves.



%%%%%%%% Response ends %%%%%%%%%%

==> TPLP_response_0414-wys.txt <==
%在TPLP_response0413的基础上进一步修改

\documentclass{letter}

\addtolength{\textheight}{2cm}
\addtolength{\topmargin}{-2cm}

\addtolength{\textwidth}{3cm}
\addtolength{\evensidemargin}{-1.5cm}
\addtolength{\oddsidemargin}{-1.5cm}

% Use the postscript times font!
\usepackage{times}
\usepackage{microtype}
\usepackage{soul}
\usepackage{url}
\usepackage{xspace}
\usepackage{hyperref}
\usepackage[utf8]{inputenc}
%\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amsthm}
\usepackage{tikz}
\usetikzlibrary{patterns}

\usepackage{enumerate}
\usepackage{paralist}
\usepackage{amssymb}
%\usepackage{slashbox}
\usepackage{color}
\usepackage[ruled, lined, linesnumbered]{algorithm2e}
%\usepackage{subfigure}
%\usepackage[caption=false,farskip=0pt,labelfont={bf}]{subfig}
\usepackage{alltt}
\usepackage{makecell,tabularx}
\usepackage{epstopdf}
\usepackage{tikz}
\usetikzlibrary{shapes,arrows}
\usetikzlibrary{positioning}

\usepackage{spverbatim}
\usepackage{listings}



\newcommand{\Body}{\textit{bd}}
\newcommand{\Pos}{\textit{\Body{$^+$}}} 
\newcommand{\Neg}{\textit{\Body{$^-$}}}
\newcommand{\Head}{\textit{hd}}
\newcommand{\Not}{\textit{not \,}}

\newcommand{\rto}{\rightarrow}
\newcommand{\lto}{\leftarrow}
\newcommand{\lrto}{\leftrightarrow}
\newcommand{\Rto}{\Rightarrow}
\newcommand{\Lto}{\Leftarrow}
\newcommand{\LRto}{\Leftrightarrow}
\newcommand{\lfp}{\textit{lfp}}
\newcommand{\gfp}{\textit{gfp}}
\newcommand{\MS}{\textsc{ms}}
\newcommand{\ILTP}{\textsc{iltp}}
\newcommand{\SPILTP}{\textsc{sp-iltp}}
\newcommand{\ILT}{\textsc{ilt}}

\newcommand{\tuple}[1]{{\langle{#1}\rangle}}
\newcommand\myst{{\it s.t. ~} }
\newcommand\cf{{\it cf.}}
\newcommand\eg{{\it e.g.}} 
\newcommand\ie{{\it i.e.}}
\newcommand\wrt{{\it w.r.t.}} 


\newcommand{\at}[1]{{\color{red}(#1)}}
%\input{commands}
%\newcommand{\at}[1]{{(#1)}}
\newif\ifcolors\colorstrue
% activate next line to remove colors
%\colorsfalse 

\ifcolors
\definecolor{darkgreen}{rgb}{0,0.7,0}
\definecolor{darkblue}{rgb}{0,0,0.7}
\definecolor{lightblue}{rgb}{0.8,0.8,1}
\definecolor{darkred}{rgb}{0.7,0,0}
\definecolor{purple}{rgb}{0.5,0,0.7} 
\newcommand{\ysm}[2]{{}{\ysa{#2}}}
\newcommand{\ysc}[1]{{\ysa{*** #1 --YS}}}
\newcommand{\ysa}[1]{{\leavevmode\color{darkred}#1}}
\newcommand{\ysd}[1]{}  
\else 
\newcommand{\ysm}[2]{#2}
\newcommand{\ysc}[1]{*** #1 ***}
\newcommand{\ysa}[1]{#1}
\newcommand{\ysd}[1]{}  
\fi
\AtBeginDocument{%
	\providecommand\BibTeX{{%
			\normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}


\begin{document}
		\tikzstyle{block} = [draw, rectangle,  text centered, text width=1.75em, rounded corners, minimum height=1.75em]	
	\signature{}
\begin{letter}{}
	\opening{Dear editors and reviewers,}

We express our gratitude for the handling and reviewing of our submission, TPLP-2024-0056, initially titled ``Learning Possibilistic Logic Programs from Possibilistic Stable Models." In response to feedback from the second reviewer regarding the title, we propose to modify it to ``Inducing Possibilistic Logic Programs from Possibilistic Stable Models," should this be permissible by the editors. 

We have meticulously revised the manuscript in accordance with the insightful comments received, which have significantly enhanced its quality. Specifically, over a period of approximately two months, we implemented an algorithm and performed experiments that yielded intriguing results when compared with some well-established implementations.
    
 The primary alterations are summarized as follows:
	\begin{enumerate}[(1)]
		\item We emphasize the motivation, in Section 1, by adding  application of the proposed learning approach. Besides, we corrected the errors in Example 1.2 which helps illustrate the significance of inducing poss-NLPs. 

        \item We added the analysis of the complexity of the algorithms, especially ILPSMmin. Additionally, a more in-depth comparison with ILASP systems is provided in Subsection 6.1. 

        \item We conducted experimental comparisons to  evaluate the performance of our approach. The experimental results, in Section 5,  show that the performance of our algorithm outperforms the ILASP4 in some subtasks.


        \item We discussed the efficient implementation, in Section 5, of our approach before reporting the experiment result. The algorithm’s optimization ideas and their corresponding theoretical basis are all analyzed.
    \end{enumerate}

   % We hope the reviewer finds these revisions satisfactory. Thank you again for your consideration of the revised manuscript.
  Modifications in the revised manuscript are colored in red. In the following we response to reviewers' comments individually.
  
	\textbf{Response to Associate Editor}	
    \begin{spverbatim}
    As can be seen from the reviewers' comments, there is interest in the topic of the paper and the paper presents some interesting ideas. Nevertheless, the paper has sufficient shortcomings to require a significant amount of additional work. I would like, in particular, to draw the attention on the comments of the first reviewer, highlighting the lack of motivation and analysis.
    
    Please ensure that all comments from the reviewers are properly addressed in the revised version, and an accurate description of how each comment has been addressed.
     \end{spverbatim}
	%\textbf{Comments:} {\em Two reviewers have now commented about your paper, and both are rather positive about it. Reviewer \#2 has also made some suggestions on how to improve the manuscript, which should be taken into account in the revision and the detailed replies coming with it. Once this is done and the reviewers (mainly \#2) have confirmed their satisfaction, the paper can be published.}
	
	\textbf{Response:} We greatly appreciate your handling and recognition of our paper. After receiving your valuable comments, we have added a lot of work, such as an efficient implementation and the comparison experiments, to improve this article. All comments from the three reviewers are addressed properly in the revised version. The detailed responses and descriptions are presented as follows.





	\textbf{Response to reviewer 1}	
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    The paper presents an approach for learning a possibilistic answer set program from its stable models. The paper presents two algorithms, ILPSM and ILPSMmin, that are able to learn minimal programs. The paper includes proofs of correctness for both algorithms.
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Overall response} 
    
    \qquad  Thank you for your recognition of our theoretical work. Following these directional instructions you provided, this article has been greatly improved from the original version.
    

	\textbf{Comment 1.1:} 
    \begin{spverbatim}
    The paper has in my opinion several issues.
    First of all, it lacks motivation: there is no mention of a possible application of the proposed learning approach. For example, when do you think it is reasonable to have access to the full stable models of a program, instead of just portions of them? What domains require possibilistic answer set programs to be learned?
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Response 1.1:}  We agree with the reviewer’s comment.  The motivation of this work was unclear in the previous version. So we added some applications in the introduction of the revised version \at{the last paragraph on page 3}. Based on existing literatures, our work can be applied in epistemic beliefs and dynamic systems.

    The concept of possibilistic stable model was introduced (Nicolas et al. 2006) to reason non-monotony and uncertainty simultaneously. So we  conducted our induction based on the assumption that some possibilistic stable models of a program are given already. Nicolas et al. have not pointed out the meaning or application of a proper subset of a possibilistic stable model. Therefore, we do not assume these subsets given as examples in our current work. It would certainly be interesting if follow-up studies could induce a poss-NLP from incomplete possibilistic stable models. If so, our results can also serve as a basis for the possible future work of inducing from some subsets of possibilistic stable models. 





	\textbf{Comment 1.2:} 
    \begin{spverbatim}
    Moreover, the paper lacks an evaluation of the algorithms: there is no analysis of the complexity of the algorithms, nor any experimental evaluation.
    \end{spverbatim}
    
	\textbf{Response 1.2:} Thank you for reminding us to supplement the evaluation of the algorithms. We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}. 
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 31 to page 35}.





	\textbf{Comment 1.3:} 
    \begin{spverbatim}
    Related work is not taken correctly into account: the paper states on page 3 that "As far as we know, there is no inductive learning method for a NLP from stable models either," but an algorithm for learning from partial interpretations  (Definition 4.4) such as ILASP [Law et al., 2014] can be used to lear from stable models, since a stable model can be represented as a partial interpretation. 
    The differences with ILASP that are mentioned in the related work section, namely that
    1) ILASP learns non ground programs that may contain constraints and
    2) the hypothesis space is given in enumerated form and the hypothesis may contain atoms not found in B, E+ or E;
    are not meaningful as
    1) if the hypothesis space contains only ground rules, then the learned program will be ground as well, and constraints can be expressed with normal rules, and
    2) the hypothesis space can be restricted to contain only atoms that are found in B, E+ or E and can be given intensionally using mode declarations.
    So I think a more in depth comparison with ILASP would be necessary, including an experimental comparison, to see which approach is faster.
    \end{spverbatim}
    
	\textbf{Response 1.3:} We apologise for not taking ILASP into account correctly. After further research, I also realized that the previous comparison was too superficial. 
    As you said, these two approaches can both be used to solve the identical subtask. We added this correct statement at the end of Subsection 4.2 \at{on page 27}. 
    In the revised version, a more in-depth comparison with ILASP has been added to related work \at{from page 35 to page 36}. 
    As Response 1.2 explains, an experimental comparison was added. The results show that our approach is faster on some tested tasks. 


	\textbf{Comment 1.4:} 
    \begin{spverbatim}
    The presentation is also problematic, with grammar and style issues throughout the paper,
    \end{spverbatim}
    
	\textbf{Response 1.4:} We are sorry the English presentation appears problematic for you as we are not native English speakers. If the latest research content of this article is satisfactory for you, we plan to polish this paper with the help from professional institutions suggested by the editor.




	\textbf{Comment 1.5:} 
    \begin{spverbatim}
    unclear passages and undefined concepts. For example, the only meaningful example in the paper, is not very convincing of the necessity of using possibility theory: the possibility values seems to be used to indicate preferences or effect strength, rather than uncertainty.
    Moreover, the example seems a bit contrived: the paper states that "When losing information about pregnancy, medicine A is preferable because of its better curative effect than medicine B." but before that it states that "In cases of vomiting, medicine A moderately provides relief, while medicine B highly provides relief." so it seems that B has better curative effect than A.
    \end{spverbatim}
    
	\textbf{Response 1.5:} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{on page 2} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected. 
    The possibility values  in this article are indeed used to  indicate preferences or effect strength. This usage is also a popular application of uncertainty measures. 
    We added this statement \at{the paragraph on page 3 below Example 1.2}.




	\textbf{Comment 1.6:} 
    \begin{spverbatim}
    The following terms are used without a definition:
    - possibility distribution
    - possibilistic interpretation
    - rational possibilistic propositional normal rule
    \end{spverbatim}
    
	\textbf{Response 1.6:} I am sorry that we used these terms without a definition in advance. 


    The term “possibility distribution” used in the preliminaries belongs to the semantics. Its formal explanation would require a separate subsection. Fortunately, these explanations are unnecessary in this paper since it has not been used in our study. Therefore, we decided to remove this term. This operation is more convenient for readers to understand the research content of this paper.

    The term “possibilistic interpretation” used in the preliminaries is a key concept throughout this paper. So we added a formal definition before their usage \at{the last paragraph on page 5}. 

    The term “rational possibilistic propositional normal rule” is used to denote a possibilistic normal rule which makes sense in our hypothesis space. The concept of “possibilistic normal rule” within the scope of propositional logic had been introduced in the preliminaries. I am sorry that this ambiguous sentence misleads our readers into regarding it as a new definition. We have rewritten the sentence \at{the first paragraph on page 11} in a clearer way.

	\textbf{Comment 1.7:} 
    \begin{spverbatim}
    The diffence between the two algorithm is given only informally: both return a minimal solution, how do the solutions differ from a formal point of view?
    \end{spverbatim}
    
	\textbf{Response 1.7:} I am sorry that the difference between the two algorithms was not stated clearly enough. Only the algorithm ILPSMmin return a minimal solution. In contrast, the algorithm ILPSM was proposed to construct a particular solution. In the revised version, this difference can be found in the contribution list \at{the last paragraph on page 4} at the end of Section 1, in the brief introduction at the first paragraph \at{the last paragraph on page 9} of Section 3, and in the concluding remarks in Section 7 \at{on page 38}. Of course, more details can be found in Subsection 3.2.

 

    If we misunderstood your meaning, please let us know so we can correct our errors in time.


    
    \textbf{Response to reviewer 2}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This article concerns the learning of logic programs from stable models. It is set in the context of possibilistic ASP, a model that introduced the treatment of uncertainty using possibility theory in ASP. Induction of possibilistic logic programs is performed on the basis of a context expressed as a possibilistic logic program and positive and negative examples expressed as possibilistic stable models. The paper presents the problem of this induction, discusses the conditions under which such learning is possible and proposes two algorithms for inducing a possibilistic logic program, the second ensuring minimality in terms of the number of rules of the solution. In possibilistic ASP, the difficulty lies particularly in determining the weights associated with the rules.
    
    The article is fairly well written, with definitions and properties illustrated by examples, and the flow of algorithms explained in detail. It also makes the link with special cases (programs without weights, ...). This work is interesting and, as far as the reviewer knows, new.
     \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad  Thank you very much for your careful review! Reading this long and theoretical article is a laborious task. Your valuable comments greatly encouraged us to further this research. After revising this paper according to your insightful suggestions, we believe this research is now more deserving of publication in TPLP.

    
    
    \textbf{Comment 2.1:} 
    \begin{spverbatim}
    Nevertheless, some issues need to be clarified:

    - the reviewer didn't understand example T3 on page 8: why \overline{H_4} is a solution whereas 0.4 isn't in \mathcal{Q}? isn't {(pregnancy <--, 0.3), (vomiting <--, 0.3)} a solution too? isn't {(vomiting <--, 0.3), (pregnancy <-- vomiting, 0.3)} another? or {(pregnancy <--, 0.3), (vomiting <-- pregnancy, 1)} yet another?
    \end{spverbatim}
    
    { \textbf{Response 2.1:}} We apologise for providing the wrong description for Example 3.1 \at{on page 10}. In the revised version, we corrected the mistake and added more intuitive tasks.


    
    
    \textbf{Comment 2.2:} 
    \begin{spverbatim}
    - the construction of the sets PPE, PNE and PPI deserve to be explained. What do they correspond to and what will they be used for? On the other hand, the reviewer didn't understand where the \mu value comes from.
    \end{spverbatim}
    
    { \textbf{Response 2.2:}} We added the explanations \at{from page 12 to page 13} of the sets PPE, PNE and PPI respectively. 
    The $\mu$ is used to denote the supremum of ${\cal Q}$. We added its explanation \at{the penultimate paragraph on page 12} in the construction of the sets PNE. Besides, the introduction of $\mu$ and supremum can be found in the first paragraph of Subsection 2.1 \at{on page 5}.



    
    
    \textbf{Comment 2.3:} 
    \begin{spverbatim}
    - it would be interesting to know how to choose the value when building PNE. It's not clear whether the choice is constrained or is arbitrary and a test is carried out a posteriori.
    \end{spverbatim}
    
    { \textbf{Response 2.3:}} The value of $x$ is an arbitrary element of the set ${\cal A} - I$ constrained by ${\cal A}$ and $I$. No posterior test is required. To make it clear, we added more intuitive details into Example 3.5 \at{from page 13 to page 14}.




    
    
    \textbf{Comment 2.4:} 
    \begin{spverbatim}
    - page 18: the explanation of the algorithm is rather a paraphrase of Algorithm 3, lacking explanations, particularly concerning the usefulness of the different sets used (blacklist, combs, seeds, etc.).
    \end{spverbatim}
    
    { \textbf{Response 2.4:}} We added explanations \at{on page 21} for the usefulness of the different sets, such as blacklist, combs, seeds, whitelist, and patches. Before these explanations, we also added a brief explanation of the algorithmic idea to make these sets easier to understand.




    
    
    \textbf{Comment 2.5:} 
    \begin{spverbatim}
    - it would be useful to use more substantial examples to highlight the benefits of algo 3. While the task T_31 is simple enough to explain the flow of the algorithm and deserves to be kept throughout the article, the solution simply corresponds to a fact which is the rule without a body with the atom of the positive model as its head. This gives the feeling of a complex mechanism for a small result. It would be interesting to see larger (even academic) examples here, such as P_med (and it would be interesting to know what you get with ilpsm in this case).
    \end{spverbatim}
    
    { \textbf{Response 2.5:}} We revised the paper according to your instructions. 
    At the end of Example 3.12 \at{from page 24 to page 25}, we additionally exhibited the other two induced hypotheses constructed by algorithm ILPSM, so that the benefits of algorithm ILPSMmin in terms of minimal solutions become clear. 
    If we just need an inductive solution, algorithm ILPSM uses a direct and efficient construction to accomplish this. 
    The reason we designed a complex mechanism in the algorithm ILPSMmin is to obtain an inductive solution that is as concise as possible.




    
    
    \textbf{Comment 2.6:} 
    \begin{spverbatim}
    - a final important point is that, since the work is theoretical, it would be interesting to have an idea of the complexity of these algorithms, as well as ideas for implementation. This point is left in the perspectives, but practical implementation deserves to be considered a little more closely, as the choice of rules or sets will have an influence on the sustainability of an implementation.
    \end{spverbatim}
    
    { \textbf{Response 2.6:}} Thank you very much! We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    We added Section 5 \at{from page 29 to page 35} to discuss the implementation and experiment. Fortunately, the comparison experiments show that our approach ILSMmin performs surprisingly well on specific tasks. 




    
    
    \textbf{Comment 2.7:} 
    \begin{spverbatim}
    Other comments:
    - in question (1) on page 3, is it 7 rules instead of 6, or has another rule been removed?
    \end{spverbatim}
    
    { \textbf{Response 2.7:}} It is 6 rules. I rewrote this sentence \at{on page 4}.




    
    
    \textbf{Comment 2.8:} 
    \begin{spverbatim}
    - it may not seem natural for the value 1 not to be in \mathcal{Q}; for reasons of normalization, 1 is generally always in the set of possible values (and we get a weightless case if we only consider 1). Would considering 1 in \mathcal{Q} change anything in the article?
    \end{spverbatim}
    
    { \textbf{Response 2.8:}} Nothing will change in the article if we consider 1 in ${\cal Q}$. Whether the value of the set ${\cal Q}$ is $\{0.3,1,2.2\}$ or $\{3,10,22\}$ does not make a difference in this study because the weights in this paper are only used for ordering. We get a weightless case if ${\cal Q}$ is $\{1\}$ or $\{10\}$. 
    It does not matter even if the elements in ${\cal Q}$ are not numeric.




    
    
    \textbf{Comment 2.9:} 
    \begin{spverbatim}
    - since E^+ and E^- are possibilistic models, wouldn't it be better to write them with \overline?
    \end{spverbatim}
    
    { \textbf{Response 2.9:}} Thank you for your reminder. We had also considered the question you raised. 
    The reason we chose the current way of representation is because of the following considerations.
    
    \begin{enumerate}
    
        \item  This expression is simpler and conforms to the writing convention of ILP literatures where the set of positive examples is conventionally written as $E^+$ regardless of what logical object the positive examples are. Once such basic symbols are written in a complex way, all symbols based on them will look more complex for our dear readers. 
        
        \item To ensure that this simple expression will not cause misunderstanding by readers, we provided a lot of intuitive examples besides the formal definition.
        
        \item $\overline{E}$  has been used to represent specific observations in the algorithm  ILPSMmin of this paper.
    
    \end{enumerate}




    
    
    \textbf{Comment 2.10:} 
    \begin{spverbatim}
    - in algo 2, line 6, it would be good to explain (or remind) what \overline{E} is.
    \end{spverbatim}
    
    { \textbf{Response 2.10:}} Thanks. We added an explanation of $\overline{E}$ \at{on page 17}.




    
    
    \textbf{Comment 2.11:} 
    \begin{spverbatim}
    - p15, hitting set: if X \union B \neg \emptyset: if X is not empty, isn't this equation verified whatever B is?
    \end{spverbatim}
    
    { \textbf{Response 2.11:}} Sorry for this typo. It should be $\cap$ instead of $\cup$. I corrected this sentence \at{on page 18}. 




    
    
    \textbf{Comment 2.12:} 
    \begin{spverbatim}
    - What's the use of \star for strictly less and less or equal?
    \end{spverbatim}
    
    { \textbf{Response 2.12:}} As we can see, these two operators are not directly used in this paper. 
    Their purpose is to ensure that the meaning of \emph{$\alpha^\star$-relevant} is complete in terms of numerical comparators. 
    If they were deleted just because they are not used in this paper, subsequent researches probably need to redefine them. 
    After all, different researchers and solvers do not choose the same operators.




    
    
    \textbf{Comment 2.13:} 
    \begin{spverbatim}
    Typos:
    - p10 : end of example 3.3 : contraction --> contradiction ? ; inducing --> Inducing
    - p11, middle: stale model \overline{G} --> stable
    - p12, l7 : corollay --> corollary
    - p16, l-4 and l-1 : pssibilistic --> possibilistic
    \end{spverbatim}
    
    { \textbf{Response 2.13:}} Thank you. They are all corrected in the revised version. 




    
    
    \textbf{Comment 2.14:} 
    \begin{spverbatim}
    A final comment concerns the title of the article. The term "learning" may suggest the learning methods currently in vogue (on large masses of data) and "induction" would perhaps be more appropriate. Nevertheless, the reviewer leaves it up to the authors to choose the term that seems most meaningful to them.
    \end{spverbatim}
    
    { \textbf{Response 2.14:}} After extensive comparisons and careful consideration, we decided to take your advice.
    We have carefully double-checked throughout the paper and made as many changes as possible.
    These changes include
    \begin{itemize}    
        \item inductive learning task $\rightarrow$ induction task,    
        \item inductive learning algorithm $\rightarrow$ induction algorithm,    
        \item learning framework $\rightarrow$ induction framework,    
        \item learning approach $\rightarrow$ induction approach.    
    \end{itemize}    
    To conform to domain conventions, we have retained a few specific usages such as “learning from entailment” and “learning from interpretation”.    
    Furthermore, the title of the article would be revised if it is allowed by the editor. 




    
    \textbf{Response to reviewer 3}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This paper presents an inductive learning approach to possibilistic logic programs based on stable model semantics. The authors define the learning task and present two algorithms for its solution: ILPSM, which finds the task solution through a greedy construction, and ILPSMmin, which aims to represent the set of possible inductive hypotheses as a positive and negative solution space and then finds a minimal hypothesis representing the solution of the learning task.

    The paper covers a topic that is highly relevant to TPLP and is worth considering for publication. However, several issues, listed below, must be resolved before publication.
    \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad Thank you for your valuable comments. 
    TPLP is one of the few journals most admired by our research team.
    We have done our best to resolve those issues you have listed.
    We hope to have the honor of publishing this paper in this journal.

    
    
    \textbf{Comment 3.1:} 
    \begin{spverbatim}
    - The semantics of poss-NLP are not explained before Example 1.2, making it difficult for an inexperienced reader to understand. For instance, why does $A_4$ include (malnutrition, 0.5) and not some other weight?
    \end{spverbatim}
    
    { \textbf{Response 3.1:}} Thank you. We added citations and footnote to Example 1.2 \at{from page 2 to page 3} so that an inexperienced reader can read the corresponding reference or find the answer in the indicated location.



    
    
    \textbf{Comment 3.2:} 
    \begin{spverbatim}
    - The explanation of $A_5$ is unclear. It is not a solution but only a possible assignment. Given that $A$ may cause malnutrition, this assignment could be misleading if it were an answer set, potentially exposing the woman to risk without her knowledge.
    \end{spverbatim}
    
    { \textbf{Response 3.2:}} Thank you. We rewrote  the explanation of $A_5$ in Example 1.2  \at{on page 2} to avoid ambiguity. 




    
    
    \textbf{Comment 3.3:} 
    \begin{spverbatim}
     - The statement "the pregnant woman could choose medicine $B$ to reduce the risk of malnutrition" in Example 1.2 contradicts the premise that $B$ "extremely causes fetal malnutrition."
    \end{spverbatim}
    
    { \textbf{Response 3.3:}} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{from page 2 to page 3} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected.




    
    
    \textbf{Comment 3.4:} 
    \begin{spverbatim}
    - (minor) It would be beneficial to include a list of contributions at the end of the introduction.
    \end{spverbatim}
    
    { \textbf{Response 3.4:}} Thank you for this good proposal. A list of contributions was added at the end of the introduction \at{from page 4 to page 5}.




    
    
    \textbf{Comment 3.5:} 
    \begin{spverbatim}
    - (minor) The definition of $\beta$ applicability is unclear at first glance. Consider rewriting it or providing a simple example with one rule and a set of possibilistic atoms and another example with two rules deriving the same atom for the possibilistic consequence operator.
    \end{spverbatim}
    
    { \textbf{Response 3.5:}} Thank you. We additionally provided Example 2.2 \at{on page 9} to make the definition more intuitive.




    
    
    \textbf{Comment 3.6:} 
    \begin{spverbatim}
    - (minor) If you introduce abbreviations, then please use them consistently. For example, the usage of poss-NLP appears to be random.
    \end{spverbatim}
    
    { \textbf{Response 3.6:}} Thank you for your professional advice. 
    I do need more experience in scientific writing.
    Apart from poss-NLP, we double-checked the abbreviations, such as NLP and ILP, throughout the paper and use them consistently. 




    
    
    \textbf{Comment 3.7:} 
    \begin{spverbatim}
    - (minor) To simplify the readability, please provide short justifications for the obtained results
    \end{spverbatim}
    
    { \textbf{Response 3.7:}} Thank you. We added the short justifications \at{the first paragraph in Section 3} for the obtained results to simplify the readability. 




    
    
    \textbf{Comment 3.8:} 
    \begin{spverbatim}
    - Formally, G1 in Definition 3.1 requires a user to specify all examples as complete answer sets because of the subset operator. It is acceptable for $E^+$, but might be inconvenient. However, G2 is not correct because elements of $E^-$ cannot be subsets of stable models. At the moment, G2 requires that no example in $E^-$ is an element of the set of stable models.
    \end{spverbatim}
    
    { \textbf{Response 3.8:}} I am sorry that we see nothing wrong with Definition 3.2. G1 requires that each positive example is a possibilistic stable model. G2 requires that no negative example  is a possibilistic stable model. These requirements are what we need. 

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.9:} 
    \begin{spverbatim}
    - Example 3.1. It is unclear why $T_3$ has only two solutions. For instance, why {pregnancy :- 0.3. vomiting :- 0.3.} is not a solution? At this position in the paper, it is completely unclear how your approach obtains the rules. Also, since the background knowledge provides no predicates, so the positive example is the only source. Therefore, this problem corresponds to the PPI case.  
    \end{spverbatim}
    
    { \textbf{Response 3.9:}} We apologise for providing the wrong description for Example 3.1. In the revised version \at{on page 10}, we corrected the mistake and added more intuitive tasks.




    
    
    \textbf{Comment 3.10:} 
    \begin{spverbatim}
    - When PPI is introduced in the text, it seems that it is a special case of PPE, because $\text{not } \emptyset$ is evaluated to true. Please justify its necessity in the text.
    \end{spverbatim}
    
    { \textbf{Response 3.10:}} The purpose of introducing extra PPI(G) is to help our readers to distinguish between different construction scenarios. 
    The justification \at{the first paragraph on page 13} is added. 




    
    
    \textbf{Comment 3.11:} 
    \begin{spverbatim}
    - (minor) In Example 3.6, there are too many brackets in $T_{24}$.
    - (minor) Corollay -> Corollary
    \end{spverbatim}
    
    { \textbf{Response 3.11:}} Thank you. We corrected these errors. 




    
    
    \textbf{Comment 3.12:} 
    \begin{spverbatim}
    - Proposition 3.5 $\mathbb{A}$ is undefined. Also, it would be better to name it "non-existence ...".
    \end{spverbatim}
    
    { \textbf{Response 3.12:}} We added the explanation and example above Proposition 3.5 \at{on page 15}. Besides, the introduction of $\mathbb{A}$ can also be found in the paragraph above Lemma 3.2 \at{on page 14}.




    
    
    \textbf{Comment 3.13:} 
    \begin{spverbatim}
    - Why do you need Definition 3.4, given Proposition 3.5? Just introduce the name "compatible" in the proposition.
    \end{spverbatim}
    
    { \textbf{Response 3.13:}} The role of Definition 3.4 can be viewed in two aspects.
    \begin{itemize}
        
        \item Formally, it makes the related results,  such as Theorem 3.1 and algorithm 1, more concise.   This formal concision also facilitates the proof in the appendix.
        
        \item In terms of content, the definition of compatibility  is a  summary of the relationship between the set of negative examples and background knowledge. To some extent, this is a convention in ILP research, since the study of induction tasks can be viewed as a study of the relationships among the components of a task. As Theorem 3.1 shows, the existence of an inductive solution relies on four kinds of relationships among the given components. 
    
    \end{itemize}




    
    
    \textbf{Comment 3.14:} 
    \begin{spverbatim}
    - Let the user define the task $T=\langle \{p\gets 1\}, \{\{(a,1),(p,1)\}\}, \{\{(a,1)\}\}\rangle$. (C1): $E^+$ is incomparable, since it comprises only one interpretation $I$, (C2): $E^+$ is coherent, because $\Pi T_B(I) = \{(p,1)\} \sqsubseteq I$, (C3): $E^-$ is compatible because $\mathit{lfp}(T_{B^\mathcal{A}}) = \{p\} \neq \mathcal{A} = \{a,p\}$, and (C4): is also fulfilled because $\{(a,1),(p,1)\} \neq \{(a,1)\}$. However, there is no solution for this task. I assume that (C4) must be redefined in Theorem 3.1.  
    \end{spverbatim}
    
    { \textbf{Response 3.14:}} I am sorry that this task has a solution. For example, $\{ (a \lto , 1) \}$ is a solution of it. We added some tasks into Example 3.1 \at{on page 10} and Example 3.8 \at{on page 16} to discuss this situation. 
    Besides, we have double-checked the theoretical proof of Theorem 3.1 and believe this theorem is correct.

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.15:} 
    \begin{spverbatim}
    - Proposition 3.6, if $T=\langle \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}\rangle$, can easily be extended by $P=\{p \gets 1\}$, such that $B\sqcup P$ has an answer set covering $E^+$. Of course, it violates the definition of PPE, but it is not impossible, like in the cases of contradicting examples. Also, point (i) is already covered by (G1), which requires all examples in $E^+$ to be complete answer sets.
    \end{spverbatim}
    
    { \textbf{Response 3.15:}} I am sorry that we did not see the problem. 
    Let us analyze the induction task $T= \tuple{ \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}}$ in your example.  
    When $P=\{p \gets 1\}$, $PSM(B\sqcup P) = \{\{(a,1), (p,1)\}\}$. 
    Then $P$ is not a solution according to Definition 3.1, as G1 is unsatisfiable.     
    We conjecture that there may be some misunderstanding due to our lack of clarity in explaining the term “cover”.  So we added its explanation at the first paragraph \at{on page 10} of Subsection 3.1. 

    Besides, we have double-checked the theoretical proof of Proposition 3.6 and believe this proposition is correct. If we misunderstood your meaning, please let us know so we can correct our errors in time. 



    
    
    \textbf{Comment 3.16:} 
    \begin{spverbatim}
    - (minor) pssibilistic (page 16 last line)
    \end{spverbatim}
    
    { \textbf{Response 3.16:}} Thank you. We corrected this error. 




    
    
    \textbf{Comment 3.17:} 
    \begin{spverbatim}
    - ILPSMmin relies on finding minimal hitting sets, which is a well-known NP-complete problem. However, the paper does not provide any discussion on the complexity to understand the possible application scenarios of the algorithm. Therefore, it would be nice to get some evaluation results of the code or, even better, a complexity analysis of the algorithm.
    \end{spverbatim}
    
    { \textbf{Response 3.17:}} We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 31 to page 35}. 





    
 

\bigskip

Dear editors and reviewers, the above content is all my responses. 
Thank you very much for your comments and suggestions.

Yours faithfully,\\
\\
Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.
\end{letter}

\end{document}

==> TPLP_response_wys_0810_.txt <==
Dear Editors and Reviewers,

Thank you for processing and reviewing our submission, TPLP-2024-0056.R1.
We are grateful for the opportunity to revise the paper.
We have tried our best to address the issues/errors raised by the reviewers and found by ourselves. 
Besides, we changed the order of the first author's affiliations because he has graduated from Guizhou University and already joined Chongqing University of Arts and Sciences. 
Revisions are marked in red in the new manuscript.


Here is a detailed response to reviewers' comments (and how we have incorporated the comments into the revision). The reviewers' comments start with "***" and our responses start with "+++".

Best regards,

Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.

%%%%%%%% Response starts %%%%%%%%%%

Response to Reviewer 1:

*** from example 1.1, it is not very clear how the various examples A_1, A_2, and A_3 are integrated in the program. For instance, B_med has medA only in the body, so how can the rules having such an atom in the body be used?

+++ Example 1.1 is about the need of expanding a background knowledge base $B_{med}$ in possibilistic logic program by learning new rules from given observations/examples. $A_1, A_2$, and $A_3$ in Example 1.1 act as observations, while A_1 and A_2 are positive, A_3 is negative one, i.e., $A_1$ and $A_2$ are possibilistic stable models of the expanded knowledge base (a possibilistic logic program), $A_3$ is not. Thus, though the atom “medA”, which occurs in both $A_1$ and $A_3$, does not occurring in any rule head of B_{med}, we can learn such a rule whose head is “medA”. For instance, the rule $\bar r=(medA \leftarrow vomiting, not medB, 1)$ is such a rule. This is the basic idea of inductive logic programming.
This example is accordingly revised.

 
*** third red point, page 4: “if an example is not positive, then it is negative”. This is clear, if a 2-valued semantics is considered. If not, the paper should elaborate a bit more on this

+++ Our intended meaning is that the given positive examples are exactly the possibilistic stable models. It implies that all other possibilistic interpretations are negative examples.
The statements are accordingly revised.

*** the paper should also discuss the relationship between the proposed framework an(d) existing approaches to manage uncertainty in probabilistic logic/answer set programming

+++ To our best knowledge, probabilistic logic programming is another well-known framework to manage uncertainty. The learning task for such logic programs can be classified into parameters learning, i.e., to learn a probabilistic logic program for the maximum likelihood estimation (Raedt and Kersting 2008 and Nickles and Mileo 2014), or learn an LP^{MLN} program (Lee and Wang 2018). We briefly discussed these related work at the end of subsection 7.1 

*** Minor
*** aka in the first line of the introduction is a bit too informal

+++ We replaced it with `also known as'.

***  “Another major extension of ASP is the possibilistic logic programs”: is -> are
+++ corrected.

*** space is missing after the last citation of the second page

+++ added.

*** in red, page 3: a large. And, \mathit{relief} (also in other parts of the paper)

+++ We corrected the font of `relief'.

*** page 17, red: backtick in guess

+++ The sentence is rephrased.

*** algorithm 3, line 14: what does the symbol ||/ mean?

+++ the symbol ||/  ($\not\parallel$) means "incomparability", which is defined in Defintion 3.2



Response to Reviewer 2:

*** As regards motivation, the medical example is now clearer, and I agree that having access to complete stable models is a reasonable assumption in some domains.
Less clear is the assumption that the stable models are available in a possibilistic form, for example,  how do you obtain the possibility values of relief and malnutrition in the medical example?

+++ The possibilistic information is used to represent the necessity/possibility degree of experts’ epistemic belief. So the possibility values of the rules in the medical example are given by domain experts. Then, the possibility values in the possibilistic stable models are just computed by any possibilistic answer set solvers. 


*** The discussion of complexity is now present, but is very informal and unsound:
the complexity of algorithm 2 is said to be NP-complete, but this complexity class refers to problems, not algorithms, the complexity of the algorithm should be expressed as a function of the input size for example using big O notation.
Sentence "it would be higher than NP-complete if P\neq NP" is also not meaningful because it is referred to the complexity of the algorithm, not the problem.
The statement "the problem of computing a poss-stable model considered in our paper is NP-complete." is not proved nor referenced. Also the discussion of the complexity of algorithm 3 is not sound, as it mentions NP (and the polynomial hierarchy).

+++ Thank you for pointing out this ambiguity. Yes, the NP-complete class refers to the complexity of deciding problems, instead of the complexity of an algorithm. In this revision, we briefly analyzed the time complexity of the two algorithms in big O notation as suggested. Roughly, the complexity of algorithm 2 is $O(n2^n)$, while it is $O(n^{n+2}2^{n^2(2^n+1)+n})$ for algorithm 3, where $n$ is the size of their input. It seems that none of the algorithms is in polynomial time. 


*** Proposition 4.6 about the correctness of ILPSMmin is not proved, the execution example is not sufficient to prove it.

+++ The proof of this proposition was proved in Appendix. We renumbered all the propositions, theorem, lemmas and corollaries in Appendix, that exactly correspond to the ones in the context in this revision.


*** The implementation of ILPSMmin learns only normal logic programs, not possibilistic answer set programs which is the focus of the paper.
The experimental comparison with ILASP is interesting but it must be noted that ILASP solves a much more general problem, as it can learn non-ground programs from partial interpretations, while ILPSMmin learns ground programs from stable models.
The paper should be more explicit about this, and the experimental results should be interpreted accordingly.

+++ Thanks for the suggestions.
Yes, ILPSMmin learns only normal logic programs, in stead of possibilistic logic programs. 
We added some explicit statements to tell the difference of the two. Also, the experimental results are interpreted accordingly. 

*** An experiment on induction from partial stable models would be interesting.

+++ Yes, thanks for encourage us for a nice future work.  

Response to Reviewer 3:

*** in example 3.1, for task T_3, the value 1 is not found in \mathcal{Q} whereas it is in T_1.

+++ For a given induction task $T$, we assume that $\cal Q$ consists of the weights occurring in $T$ unless explicitly stated otherwise. As T_1 and T_3 are two different tasks, their sets of weights in $\cal A$ can be different. We explicitly state this after Definition 3 in the revision.
 

*** the reviewer still doesn't understand which value \mu is chosen. If 1 is in \mathcal{Q}, should 1 always be taken?

+++ No. The value \mu is not always 1 even if 1 is in \mathcal{Q}. $\mu$ is the supremum of the given complete lattice $(\mathcal{Q},\le)$. For example, if \mathcal{Q} = {0.1, 0.6, 0.7, 1}, then the corresponding \mu is 1. And if \mathcal{Q} = {1, 6, 7, 10}, then the corresponding \mu is 10. 


*** in algo 3, the impact of the order in which atoms are processed could be discussed in terms of efficiency. Would it be possible to make judicious choices, for example based on the rules of the program?

+++ Algorithm 3 does not directly deal with atoms. Indeed, it does not consider the order in which the (positive and negative) examples are processed. And it seems that such order is not very relevant to its efficiency. Any way, it is an interesting work to efficiently implement this algorithm and to do some experiments. We briefly mentioned this statements at page 20 and 35.


*** in the references, the seminal paper on possibilistic ASP could be added (to be cited in the introduction, page 2):
Pascal Nicolas, Laurent Garcia and Igor Stéphan. Possibilistic stable models. In Proceedings of 19th International Joint Conference on Artificial Intelligence (IJCAI'05). 248-253. 2005
+++ This paper is cited in the revision.

*** Typos 
+++ We have corrected all the typos spotted by the reviewers and ourselves.



%%%%%%%% Response ends %%%%%%%%%%

==> TPLP_review20250120.txt <==
Sincerely,
Dr. Miroslaw Truszczynski
Editor-in-Chief, Theory and Practice of Logic Programming
mirek@cs.uky.edu

Area Editor: Pontelli, Enrico
Comments to the Author:
As can be seen from the reviewers' comments, there is interest in the topic of the paper and the paper presents some interesting ideas. Nevertheless, the paper has sufficient shortcomings to require a significant amount of additional work. I would like, in particular, to draw the attention on the comments of the first reviewer, highlighting the lack of motivation and analysis.
Please ensure that all comments from the reviewers are properly addressed in the revised version, and an accurate description of how each comment has been addressed.

Reviewer: 1

Comments to the Author
The paper presents an approach for learning a possibilistic answer set program from its
stable models. The paper presents two algorithms, ILPSM and ILPSMmin, that are able
to learn minimal programs. The paper includes proofs of correctness for both algorithms.

The paper has in my opinion several issues.
First of all, it lacks motivation: there is no mention of a possible application of the
proposed learning approach. For example, when do you think it is reasonable to have
access to the full stable models of a program, instead of just portions of them?
What domains require possibilistic answer set programs to be learned?

Moreover, the paper lacks an evaluation of the algorithms:
there is no analysis of the complexity of the algorithms, nor any experimental evaluation.
Related work is not taken correctly into account: the paper states on page 3 that
"As far as we know, there is no inductive learning method for a NLP from stable models either," but an algorithm for learning from partial interpretations  (Definition 4.4) such as ILASP [Law et al., 2014] can be used to lear from stable models, since a stable model can be represented as a partial interpretation.
The differences with ILASP that are mentioned in the related work section, namely that
1) ILASP learns non ground programs that may contain constraints and
2) the hypothesis space is given in enumerated form and the hypothesis may contain atoms not found in B, E+ or E;
are not meaningful as
1) if the hypothesis space contains only ground rules, then the learned program will be ground as well, and constraints can be expressed with normal rules, and
2) the hypothesis space can be restricted to contain only atoms that are found in B, E+ or E and can be given intensionally using mode declarations.
So I think a more in depth comparison with ILASP would be necessary, including an experimental comparison, to see which approach is faster.

The presentation is also problematic, with grammar and style issues throughout the paper,
unclear passages and undefined concepts.
For example, the only meaningful example in the paper, is not very convincing of the
necessity of using possibility theory: the possibility values seems to be used
to indicate preferences or effect strength, rather than uncertainty.
Moreover, the example seems a bit contrived:
the paper states that "When losing information about pregnancy, medicine A is preferable
because of its better curative effect than medicine B." but before that it states that
"In
cases of vomiting, medicine A moderately provides relief, while medicine B highly provides
relief." so it seems that B has better curative effect than A.
The following terms are used without a definition:
- possibility distribution
- possibilistic interpretation
- rational possibilistic propositional normal rule
The diffence between the two algorithm is given only informally: both return a minimal solution, how do the solutions differ from a formal point of view?

Reviewer: 2

Comments to the Author
This article concerns the learning of logic programs from stable models. It is set in the context of possibilistic ASP, a model that introduced the treatment of uncertainty
using possibility theory in ASP.
Induction of possibilistic logic programs is performed on the basis of a context expressed as a possibilistic logic program and positive and negative examples expressed as possibilistic stable models.
The paper presents the problem of this induction, discusses the conditions under which such learning is possible and proposes two algorithms for inducing a possibilistic logic program, the second ensuring minimality in terms of the number of rules of the solution. In possibilistic ASP, the difficulty lies particularly in determining the weights associated with the rules.
The article is fairly well written, with definitions and properties illustrated by examples, and the flow of algorithms explained in detail. It also makes the link with special cases (programs without weights, ...).
This work is interesting and, as far as the reviewer knows, new.

Nevertheless, some issues need to be clarified:

- the reviewer didn't understand example T3 on page 8: why \overline{H_4} is a solution whereas 0.4 isn't in \mathcal{Q}? isn't {(pregnancy <--, 0.3), (vomiting <--, 0.3)} a solution too?
isn't {(vomiting <--, 0.3), (pregnancy <-- vomiting, 0.3)} another? or {(pregnancy <--, 0.3), (vomiting <-- pregnancy, 1)} yet another?

- the construction of the sets PPE, PNE and PPI deserve to be explained. What do they correspond to and what will they be used for? On the other hand, the reviewer didn't understand where the \mu value comes from.

- it would be interesting to know how to choose the value when building PNE. It's not clear whether the choice is constrained or is arbitrary and a test is carried out a posteriori.

- page 18: the explanation of the algorithm is rather a paraphrase of Algorithm 3, lacking explanations, particularly concerning the usefulness of the different sets used (blacklist, combs, seeds, etc.).

- it would be useful to use more substantial examples to highlight the benefits of algo 3. While the task T_31 is simple enough to explain the flow of the algorithm and deserves to be kept throughout the article, the solution simply corresponds to a fact which is the rule without a body with the atom of the positive model as its head. This gives the feeling of a complex mechanism for a small result. It would be interesting to see larger (even academic) examples here, such as P_med (and it would be interesting to know what you get with ilpsm in this case).

- a final important point is that, since the work is theoretical, it would be interesting to have an idea of the complexity of these algorithms, as well as ideas for implementation. This point is left in the perspectives, but practical implementation deserves to be considered a little more closely, as the choice of rules or sets will have an influence on the sustainability of an implementation.

Other comments:
- in question (1) on page 3, is it 7 rules instead of 6, or has another rule been removed?
- it may not seem natural for the value 1 not to be in \mathcal{Q}; for reasons of normalization, 1 is generally always in the set of possible values (and we get a weightless
case if we only consider 1). Would considering 1 in \mathcal{Q} change anything in the article?
- since E^+ and E^- are possibilistic models, wouldn't it be better to write them with \overline?
- in algo 2, line 6, it would be good to explain (or remind) what \overline{E} is.
- p15, hitting set: if X \union B \neg \emptyset: if X is not empty, isn't this equation verified whatever B is?
- What's the use of \star for strictly less and less or equal?

Typos:
- p10 : end of example 3.3 : contraction --> contradiction ? ; inducing --> Inducing
- p11, middle: stale model \overline{G} --> stable
- p12, l7 : corollay --> corollary
- p16, l-4 and l-1 : pssibilistic --> possibilistic

A final comment concerns the title of the article. The term "learning" may suggest the learning methods currently in vogue (on large masses of data) and "induction" would perhaps be more appropriate. Nevertheless, the reviewer leaves it up to the authors to choose the term that seems most meaningful to them.


Reviewer: 3

Comments to the Author
This paper presents an inductive learning approach to possibilistic logic programs based on stable model semantics. The authors define the learning task and present two algorithms for its solution: ILPSM, which finds the task solution through a greedy construction, and ILPSMmin, which aims to represent the set of possible inductive hypotheses as a positive and negative solution space and then finds a minimal hypothesis representing the solution of the learning task.

The paper covers a topic that is highly relevant to TPLP and is worth considering for publication. However, several issues, listed below, must be resolved before publication.

Comments:
- The semantics of poss-NLP are not explained before Example 1.2, making it difficult for an inexperienced reader to understand. For instance, why does $A_4$ include (malnutrition, 0.5) and not some other weight?
   - The explanation of $A_5$ is unclear. It is not a solution but only a possible assignment. Given that $A$ may cause malnutrition, this assignment could be misleading if it were an answer set, potentially exposing the woman to risk without her knowledge.
   - The statement "the pregnant woman could choose medicine $B$ to reduce the risk of malnutrition" in Example 1.2 contradicts the premise that $B$ "extremely causes fetal malnutrition."
- (minor) It would be beneficial to include a list of contributions at the end of the introduction.
- (minor) The definition of $\beta$ applicability is unclear at first glance. Consider rewriting it or providing a simple example with one rule and a set of possibilistic atoms and another example with two rules deriving the same atom for the possibilistic consequence operator.
- (minor) If you introduce abbreviations, then please use them consistently. For example, the usage of poss-NLP appears to be random.
- (minor) To simplify the readability, please provide short justifications for the obtained results
- Formally, G1 in Definition 3.1 requires a user to specify all examples as complete answer sets because of the subset operator. It is acceptable for $E^+$, but might be inconvenient. However, G2 is not correct because elements of $E^-$ cannot be subsets of stable models. At the moment, G2 requires that no example in $E^-$ is an element of the set of stable models.
- Example 3.1. It is unclear why $T_3$ has only two solutions. For instance, why {pregnancy :- 0.3. vomiting :- 0.3.} is not a solution? At this position in the paper, it is completely unclear how your approach obtains the rules. Also, since the background knowledge provides no predicates, so the positive example is the only source. Therefore, this problem corresponds to the PPI case.  
- When PPI is introduced in the text, it seems that it is a special case of PPE, because $\text{not } \emptyset$ is evaluated to true. Please justify its necessity in the text.
- (minor) In Example 3.6, there are too many brackets in $T_{24}$.
- (minor) Corollay -> Corollary
- Proposition 3.5 $\mathbb{A}$ is undefined. Also, it would be better to name it "non-existence ...".
- Why do you need Definition 3.4, given Proposition 3.5? Just introduce the name "compatible" in the proposition.
- Let the user define the task $T=\langle \{p\gets 1\}, \{\{(a,1),(p,1)\}\}, \{\{(a,1)\}\}\rangle$. (C1): $E^+$ is incomparable, since it comprises only one interpretation $I$, (C2): $E^+$ is coherent, because $\Pi T_B(I) = \{(p,1)\} \sqsubseteq I$, (C3): $E^-$ is compatible because $\mathit{lfp}(T_{B^\mathcal{A}}) = \{p\} \neq \mathcal{A} = \{a,p\}$, and (C4): is also fulfilled because $\{(a,1),(p,1)\} \neq \{(a,1)\}$. However, there is no solution for this task. I assume that (C4) must be redefined in Theorem 3.1.  
- Proposition 3.6, if $T=\langle \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}\rangle$, can easily be extended by $P=\{p \gets 1\}$, such that $B\sqcup P$ has an answer set covering $E^+$. Of course, it violates the definition of PPE, but it is not impossible, like in the cases of contradicting examples. Also, point (i) is already covered by (G1), which requires all examples in $E^+$ to be complete answer sets.
- (minor) pssibilistic (page 16 last line)
- ILPSMmin relies on finding minimal hitting sets, which is a well-known NP-complete problem. However, the paper does not provide any discussion on the complexity to understand the possible application scenarios of the algorithm. Therefore, it would be nice to get some evaluation results of the code or, even better, a complexity analysis of the algorithm.

==> TPLP_review20250724.txt <==
24-Jul-2025

Dear Dr. Wang,

TPLP-2024-0056.R1 entitled "Inductive Learning for Possibilistic Logic Programs Under Stable Models" which you submitted to Theory and Practice of Logic Programming, has been reviewed.  The comments of the reviewer(s) and editor are included at the bottom of this letter.

While the reviewer(s) and editor recognise the potential of your manuscript as a valuable contribution to the journal, they also suggest some major revisions to your manuscript. Therefore, I invite you to respond to their comments and revise your manuscript.

To start your revision now, click the link below:

*** PLEASE NOTE: This is a two-step process. After clicking on the link, you will be directed to a webpage to confirm. ***

https://mc.manuscriptcentral.com/tplp?URL_MASK=9a58396e23064e3ebd37b0ffcc0e7849

Alternatively, you may log into your author centre at https://mc.manuscriptcentral.com/tplp, where you will find your manuscript under "Manuscripts Awaiting Revision". Upon submission of the revised version, your manuscript number will be appended to denote a revision.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer(s) in the space provided.  Please use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer(s).

Because we are trying to facilitate timely publication of manuscripts submitted to Theory and Practice of Logic Programming, your revised manuscript should be uploaded as soon as possible. We expect to receive your revision by 22-Oct-2025.
If it is not possible for you to submit your revision by this date, please contact the Editorial Office to rearrange the due date. Otherwise we may have to consider your paper as a new submission.

Once again, thank you for submitting your manuscript to Theory and Practice of Logic Programming and I look forward to receiving your revision.

Sincerely,
Dr. Miroslaw Truszczynski
Editor-in-Chief, Theory and Practice of Logic Programming
mirek@cs.uky.edu

Area Editor: Pontelli, Enrico
Comments to the Author:
While there is common agreement that the paper has been significantly improved, there remain serious concerns that will need to be addressed in order to make the paper acceptable. Please consider  them in a resubmission, with a clear explanation of how the concerns have been addressed.

Reviewer: 1

Comments to the Author
The paper proposes a novel framework for learning possibilistic logic programs under the stable model semantics. The paper is mostly well written, although it can be improved in some parts.

Below my comments.The page numbers are the ones of the paper, i.e., the abstract is at page 1.

Major
. from example 1.1, it is not very clear how the various examples A_1, A_2, and A_3 are integrated in the program. For instance, B_med has medA only in the body, so how can the rules having such an atom in the body be used?
. third red point, page 4: “if an example is not positive, then it is negative”. This is clear, if a 2-valued semantics is considered. If not, the paper should elaborate a bit more on this
. the paper should also discuss the relationship between the proposed framework an existing approaches to manage uncertainty in probabilistic logic/answer set programming

Minor
. aka in the first line of the introduction is a bit too informal
. “Another major extension of ASP is the possibilistic logic programs”: is -> are
. space is missing after the last citation of the second page
. in red, page 3: a large. And, \mathit{relief} (also in other parts of the paper)
. page 17, red: backtick in guess
. algorithm 3, line 14: what does the symbol ||/ mean?


Reviewer: 2

Comments to the Author
The paper has significantly improved since the first round of review.

However, it still has issues.
As regards motivation, the medical example is now clearer, and I agree that
having access to complete stable models is a reasonable assumption in some domains.
Less clear is the assumption that the stable models are available in a possibilistic form,
for example,  how do you obtain the possibility values of relief and malnutrition in the medical example?

The discussion of complexity is now present, but is very informal and unsound:
the complexity of algorithm 2 is said to be NP-complete, but this complexity class refers
to problems, not algorithms, the complexity of the algorithm should be expressed as
a function of the input size for example using big O notation.
Sentence "it would be higher than NP-complete if P\neq NP" is also not meaningful
because it is referred to the complexity of the algorithm, not the problem.
The statement "the problem of computing a poss-stable model considered in
our paper is NP-complete." is not proved nor referenced.
Also the discussion of the complexity of algorithm 3 is not sound, as it mentions
NP (and the polynomial hierarchy).

Proposition 4.6 about the correctness of ILPSMmin is not proved,
the execution example is not sufficient to prove it.

The implementation of ILPSMmin learns only normal logic
programs, not possibilistic answer set programs which is the focus of the paper.
The experimental comparison with ILASP is interesting but it must be noted that
ILASP solves a much more general problem, as it can learn non-ground programs from
partial interpretations, while ILPSMmin learns ground programs from stable models.
The paper should be more explicit about this, and the experimental results should
be interpreted accordingly.
An experiment on induction from partial stable models would be interesting.



Reviewer: 3

Comments to the Author
Overall evaluation:

Compared to the first submission, there is an improvement of the article on the following aspects:
- complexity elements have been included
- an experimental section has been added
- errors in the examples have been corrected
- some more detailed elements of the algorithms are proposed.

The experimentation section is somewhat disconnected from the rest of the paper, since it does not apply to possibilistic programs. That said, in the absence of operational possibilistic solvers, it provides guarantees for implementation on possibilistic programs. As the proposed work is theoretical, this part can be considered as being sufficient.

The rest of the article remains almost unchanged, with minor corrections, particularly syntactical, although typos still need to be checked (use a spellchecker).

Details:
- in example 3.1, for task T_3, the value 1 is not found in \mathcal{Q} whereas it is in T_1.
- the reviewer still doesn't understand which value \mu is chosen. If 1 is in \mathcal{Q}, should 1 always be taken?
- in algo 3, the impact of the order in which atoms are processed could be discussed in terms of efficiency. Would it be possible to make judicious choices, for example based on the rules of the program?
- in the references, the seminal paper on possibilistic ASP could be added (to be cited in the introduction, page 2):
Pascal Nicolas, Laurent Garcia and Igor Stéphan. Possibilistic stable models. In Proceedings of 19th International Joint Conference on Artificial Intelligence (IJCAI'05). 248-253. 2005

Typos :
- p2 : after the example rule : "prgorams" --> "prgorams"
- p11 paragraph before (4) : "inductio" --> "induction"
- p14 example 3.8 : "For induction task T2 has no" --> "Induction task T2 has no"
- p24 l-2 before 5.1 : "generlised" --> "generalised"



Yisong Wang
School of Computer Science and Technology
Guizhou University

==> TPLP_super_response.txt <==
% 来自TPLP_response0413.tex
%供导师查看指导

\documentclass{letter}

\addtolength{\textheight}{2cm}
\addtolength{\topmargin}{-2cm}

\addtolength{\textwidth}{3cm}
\addtolength{\evensidemargin}{-1.5cm}
\addtolength{\oddsidemargin}{-1.5cm}

% Use the postscript times font!
\usepackage{times}
\usepackage{microtype}
\usepackage{soul}
\usepackage{url}
\usepackage{xspace}
\usepackage{hyperref}
\usepackage[utf8]{inputenc}
%\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amsthm}
\usepackage{tikz}
\usetikzlibrary{patterns}

\usepackage{enumerate}
\usepackage{paralist}
\usepackage{amssymb}
%\usepackage{slashbox}
\usepackage{color}
\usepackage[ruled, lined, linesnumbered]{algorithm2e}
%\usepackage{subfigure}
%\usepackage[caption=false,farskip=0pt,labelfont={bf}]{subfig}
\usepackage{alltt}
\usepackage{makecell,tabularx}
\usepackage{epstopdf}
\usepackage{tikz}
\usetikzlibrary{shapes,arrows}
\usetikzlibrary{positioning}

\usepackage{spverbatim}
\usepackage{listings}



\newcommand{\Body}{\textit{bd}}
\newcommand{\Pos}{\textit{\Body{$^+$}}} 
\newcommand{\Neg}{\textit{\Body{$^-$}}}
\newcommand{\Head}{\textit{hd}}
\newcommand{\Not}{\textit{not \,}}

\newcommand{\rto}{\rightarrow}
\newcommand{\lto}{\leftarrow}
\newcommand{\lrto}{\leftrightarrow}
\newcommand{\Rto}{\Rightarrow}
\newcommand{\Lto}{\Leftarrow}
\newcommand{\LRto}{\Leftrightarrow}
\newcommand{\lfp}{\textit{lfp}}
\newcommand{\gfp}{\textit{gfp}}
\newcommand{\MS}{\textsc{ms}}
\newcommand{\ILTP}{\textsc{iltp}}
\newcommand{\SPILTP}{\textsc{sp-iltp}}
\newcommand{\ILT}{\textsc{ilt}}

\newcommand{\tuple}[1]{{\langle{#1}\rangle}}
\newcommand\myst{{\it s.t. ~} }
\newcommand\cf{{\it cf.}}
\newcommand\eg{{\it e.g.}} 
\newcommand\ie{{\it i.e.}}
\newcommand\wrt{{\it w.r.t.}} 


\newcommand{\at}[1]{{\color{red}(#1)}}
%\input{commands}
%\newcommand{\at}[1]{{(#1)}}
\newif\ifcolors\colorstrue
% activate next line to remove colors
%\colorsfalse 

\ifcolors
\definecolor{darkgreen}{rgb}{0,0.7,0}
\definecolor{darkblue}{rgb}{0,0,0.7}
\definecolor{lightblue}{rgb}{0.8,0.8,1}
\definecolor{darkred}{rgb}{0.7,0,0}
\definecolor{purple}{rgb}{0.5,0,0.7} 
\newcommand{\ysm}[2]{{}{\ysa{#2}}}
\newcommand{\ysc}[1]{{\ysa{*** #1 --YS}}}
\newcommand{\ysa}[1]{{\leavevmode\color{darkred}#1}}
\newcommand{\ysd}[1]{}  
\else 
\newcommand{\ysm}[2]{#2}
\newcommand{\ysc}[1]{*** #1 ***}
\newcommand{\ysa}[1]{#1}
\newcommand{\ysd}[1]{}  
\fi
\AtBeginDocument{%
	\providecommand\BibTeX{{%
			\normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}


\begin{document}
		\tikzstyle{block} = [draw, rectangle,  text centered, text width=1.75em, rounded corners, minimum height=1.75em]	
	\signature{}
\begin{letter}{}
	\opening{Dear editors and reviewers,}

    Thanks a lot for handling and reviewing our submission TPLP-2024-0056 originally entitled “Learning Possibilistic Logic Programs from Possibilistic Stable Models”. According to the comment concerning the title of this article from the second reviewer, we would like to rename the title to “Inducing Possibilistic Logic Programs from Possibilistic Stable Models” if it is allowed by the editors. 
    
    We have carefully revised the manuscript according to the insightful comments which greatly helped us to improve the quality of the manuscript. 
    In particular, we spent about two months to  implement our algorithm and conduct some experiments, that show some interesting results comparing with some well-known implementation.     
    
    Revisions are marked in red in the new manuscript.
    In brief, the major revisions are as follows:
	\begin{enumerate}[(1)]
		\item We emphasize the motivation, in Section 1, by adding  application of the proposed learning approach. Besides, we corrected the errors in Example 1.2 which helps illustrate the significance of inducing poss-NLPs. 

        \item We added the analysis of the complexity of the algorithms, especially ILPSMmin. Additionally, a more in-depth comparison with ILASP systems is provided in Subsection 6.1. 

        \item We conducted some experimental comparisons to  evaluate the performance of our approach. The comparison results, in Section 5,  show that the performance of our algorithm is better than ILASP4 in some subtasks.


        \item We discussed the efficient implementation, in Section 5, of our approach before reporting the experiment result. The algorithm’s optimization ideas and their corresponding theoretical basis are all analyzed.
    \end{enumerate}

    We hope the reviewer finds these revisions satisfactory. Thank you again for your consideration of the revised manuscript.

	\textbf{Response to Associate Editor}	
    \begin{spverbatim}
    As can be seen from the reviewers' comments, there is interest in the topic of the paper and the paper presents some interesting ideas. Nevertheless, the paper has sufficient shortcomings to require a significant amount of additional work. I would like, in particular, to draw the attention on the comments of the first reviewer, highlighting the lack of motivation and analysis.
    
    Please ensure that all comments from the reviewers are properly addressed in the revised version, and an accurate description of how each comment has been addressed.
     \end{spverbatim}
	%\textbf{Comments:} {\em Two reviewers have now commented about your paper, and both are rather positive about it. Reviewer \#2 has also made some suggestions on how to improve the manuscript, which should be taken into account in the revision and the detailed replies coming with it. Once this is done and the reviewers (mainly \#2) have confirmed their satisfaction, the paper can be published.}
	
	\textbf{Response:} We greatly appreciate your handling and recognition of our paper. After receiving your valuable comments, we have added a lot of work, such as an efficient implementation and the comparison experiments, to improve this article. All comments from the three reviewers are addressed properly in the revised version. The detailed responses and descriptions are presented as follows.





	\textbf{Response to reviewer 1}	
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    The paper presents an approach for learning a possibilistic answer set program from its stable models. The paper presents two algorithms, ILPSM and ILPSMmin, that are able to learn minimal programs. The paper includes proofs of correctness for both algorithms.
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Overall response} 
    
    \qquad  Thank you for your recognition of our theoretical work. Following these directional instructions you provided, this article has been greatly improved from the original version.
    

	\textbf{Comment 1.1:} 
    \begin{spverbatim}
    The paper has in my opinion several issues.
    First of all, it lacks motivation: there is no mention of a possible application of the proposed learning approach. For example, when do you think it is reasonable to have access to the full stable models of a program, instead of just portions of them? What domains require possibilistic answer set programs to be learned?
     \end{spverbatim}
 %{\em  Example 1: there is confusion around 0.9 and 1 at some places, e.g., "(Rb,0.9)\verb|\in| TP(\verb|\bar| I) and TP(\verb|\bar| I) = {(Rb,1)}" looks contradictory}
    
	\textbf{Response 1.1:}  We agree with the reviewer’s comment.  The motivation of this work was unclear in the previous version. So we added some applications in the introduction of the revised version \at{the last paragraph on page 3}. Based on existing literatures, our work can be applied in epistemic beliefs and dynamic systems.

    The concept of possibilistic stable model was introduced (Nicolas et al. 2006) to reason non-monotony and uncertainty simultaneously. So we  conducted our induction based on the assumption that some possibilistic stable models of a program are given already. Nicolas et al. have not pointed out the meaning or application of a proper subset of a possibilistic stable model. Therefore, we do not assume these subsets given as examples in our current work. It would certainly be interesting if follow-up studies could induce a poss-NLP from incomplete possibilistic stable models. If so, our results can also serve as a basis for the possible future work of inducing from some subsets of possibilistic stable models. 





	\textbf{Comment 1.2:} 
    \begin{spverbatim}
    Moreover, the paper lacks an evaluation of the algorithms: there is no analysis of the complexity of the algorithms, nor any experimental evaluation.
    \end{spverbatim}
    
	\textbf{Response 1.2:} Thank you for reminding us to supplement the evaluation of the algorithms. We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}. 
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 31 to page 35}.





	\textbf{Comment 1.3:} 
    \begin{spverbatim}
    Related work is not taken correctly into account: the paper states on page 3 that "As far as we know, there is no inductive learning method for a NLP from stable models either," but an algorithm for learning from partial interpretations  (Definition 4.4) such as ILASP [Law et al., 2014] can be used to lear from stable models, since a stable model can be represented as a partial interpretation. 
    The differences with ILASP that are mentioned in the related work section, namely that
    1) ILASP learns non ground programs that may contain constraints and
    2) the hypothesis space is given in enumerated form and the hypothesis may contain atoms not found in B, E+ or E;
    are not meaningful as
    1) if the hypothesis space contains only ground rules, then the learned program will be ground as well, and constraints can be expressed with normal rules, and
    2) the hypothesis space can be restricted to contain only atoms that are found in B, E+ or E and can be given intensionally using mode declarations.
    So I think a more in depth comparison with ILASP would be necessary, including an experimental comparison, to see which approach is faster.
    \end{spverbatim}
    
	\textbf{Response 1.3:} We apologise for not taking ILASP into account correctly. After further research, I also realized that the previous comparison was too superficial. 
    As you said, these two approaches can both be used to solve the identical subtask. We added this correct statement at the end of Subsection 4.2 \at{on page 27}. 
    In the revised version, a more in-depth comparison with ILASP has been added to related work \at{from page 35 to page 36}. 
    As Response 1.2 explains, an experimental comparison was added. The results show that our approach is faster on some tested tasks. 


	\textbf{Comment 1.4:} 
    \begin{spverbatim}
    The presentation is also problematic, with grammar and style issues throughout the paper,
    \end{spverbatim}
    
	\textbf{Response 1.4:} We are sorry the English presentation appears problematic for you as we are not native English speakers. If the latest research content of this article is satisfactory for you, we plan to polish this paper with the help from professional institutions suggested by the editor.




	\textbf{Comment 1.5:} 
    \begin{spverbatim}
    unclear passages and undefined concepts. For example, the only meaningful example in the paper, is not very convincing of the necessity of using possibility theory: the possibility values seems to be used to indicate preferences or effect strength, rather than uncertainty.
    Moreover, the example seems a bit contrived: the paper states that "When losing information about pregnancy, medicine A is preferable because of its better curative effect than medicine B." but before that it states that "In cases of vomiting, medicine A moderately provides relief, while medicine B highly provides relief." so it seems that B has better curative effect than A.
    \end{spverbatim}
    
	\textbf{Response 1.5:} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{on page 2} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected. 
    The possibility values  in this article are indeed used to  indicate preferences or effect strength. This usage is also a popular application of uncertainty measures. 
    We added this statement \at{the paragraph on page 3 below Example 1.2}.




	\textbf{Comment 1.6:} 
    \begin{spverbatim}
    The following terms are used without a definition:
    - possibility distribution
    - possibilistic interpretation
    - rational possibilistic propositional normal rule
    \end{spverbatim}
    
	\textbf{Response 1.6:} I am sorry that we used these terms without a definition in advance. 


    The term “possibility distribution” used in the preliminaries belongs to the semantics. Its formal explanation would require a separate subsection. Fortunately, these explanations are unnecessary in this paper since it has not been used in our study. Therefore, we decided to remove this term. This operation is more convenient for readers to understand the research content of this paper.

    The term “possibilistic interpretation” used in the preliminaries is a key concept throughout this paper. So we added a formal definition before their usage \at{the last paragraph on page 5}. 

    The term “rational possibilistic propositional normal rule” is used to denote a possibilistic normal rule which makes sense in our hypothesis space. The concept of “possibilistic normal rule” within the scope of propositional logic had been introduced in the preliminaries. I am sorry that this ambiguous sentence misleads our readers into regarding it as a new definition. We have rewritten the sentence \at{the first paragraph on page 11} in a clearer way.

	\textbf{Comment 1.7:} 
    \begin{spverbatim}
    The diffence between the two algorithm is given only informally: both return a minimal solution, how do the solutions differ from a formal point of view?
    \end{spverbatim}
    
	\textbf{Response 1.7:} I am sorry that the difference between the two algorithms was not stated clearly enough. Only the algorithm ILPSMmin return a minimal solution. In contrast, the algorithm ILPSM was proposed to construct a particular solution. In the revised version, this difference can be found in the contribution list \at{the last paragraph on page 4} at the end of Section 1, in the brief introduction at the first paragraph \at{the last paragraph on page 9} of Section 3, and in the concluding remarks in Section 7 \at{on page 38}. Of course, more details can be found in Subsection 3.2.

 

    If we misunderstood your meaning, please let us know so we can correct our errors in time.


    
    \textbf{Response to reviewer 2}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This article concerns the learning of logic programs from stable models. It is set in the context of possibilistic ASP, a model that introduced the treatment of uncertainty using possibility theory in ASP. Induction of possibilistic logic programs is performed on the basis of a context expressed as a possibilistic logic program and positive and negative examples expressed as possibilistic stable models. The paper presents the problem of this induction, discusses the conditions under which such learning is possible and proposes two algorithms for inducing a possibilistic logic program, the second ensuring minimality in terms of the number of rules of the solution. In possibilistic ASP, the difficulty lies particularly in determining the weights associated with the rules.
    
    The article is fairly well written, with definitions and properties illustrated by examples, and the flow of algorithms explained in detail. It also makes the link with special cases (programs without weights, ...). This work is interesting and, as far as the reviewer knows, new.
     \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad  Thank you very much for your careful review! Reading this long and theoretical article is a laborious task. Your valuable comments greatly encouraged us to further this research. After revising this paper according to your insightful suggestions, we believe this research is now more deserving of publication in TPLP.

    
    
    \textbf{Comment 2.1:} 
    \begin{spverbatim}
    Nevertheless, some issues need to be clarified:

    - the reviewer didn't understand example T3 on page 8: why \overline{H_4} is a solution whereas 0.4 isn't in \mathcal{Q}? isn't {(pregnancy <--, 0.3), (vomiting <--, 0.3)} a solution too? isn't {(vomiting <--, 0.3), (pregnancy <-- vomiting, 0.3)} another? or {(pregnancy <--, 0.3), (vomiting <-- pregnancy, 1)} yet another?
    \end{spverbatim}
    
    { \textbf{Response 2.1:}} We apologise for providing the wrong description for Example 3.1 \at{on page 10}. In the revised version, we corrected the mistake and added more intuitive tasks.


    
    
    \textbf{Comment 2.2:} 
    \begin{spverbatim}
    - the construction of the sets PPE, PNE and PPI deserve to be explained. What do they correspond to and what will they be used for? On the other hand, the reviewer didn't understand where the \mu value comes from.
    \end{spverbatim}
    
    { \textbf{Response 2.2:}} We added the explanations \at{from page 12 to page 13} of the sets PPE, PNE and PPI respectively. 
    The $\mu$ is used to denote the supremum of ${\cal Q}$. We added its explanation \at{the penultimate paragraph on page 12} in the construction of the sets PNE. Besides, the introduction of $\mu$ and supremum can be found in the first paragraph of Subsection 2.1 \at{on page 5}.



    
    
    \textbf{Comment 2.3:} 
    \begin{spverbatim}
    - it would be interesting to know how to choose the value when building PNE. It's not clear whether the choice is constrained or is arbitrary and a test is carried out a posteriori.
    \end{spverbatim}
    
    { \textbf{Response 2.3:}} The value of $x$ is an arbitrary element of the set ${\cal A} - I$ constrained by ${\cal A}$ and $I$. No posterior test is required. To make it clear, we added more intuitive details into Example 3.5 \at{from page 13 to page 14}.




    
    
    \textbf{Comment 2.4:} 
    \begin{spverbatim}
    - page 18: the explanation of the algorithm is rather a paraphrase of Algorithm 3, lacking explanations, particularly concerning the usefulness of the different sets used (blacklist, combs, seeds, etc.).
    \end{spverbatim}
    
    { \textbf{Response 2.4:}} We added explanations \at{on page 21} for the usefulness of the different sets, such as blacklist, combs, seeds, whitelist, and patches. Before these explanations, we also added a brief explanation of the algorithmic idea to make these sets easier to understand.




    
    
    \textbf{Comment 2.5:} 
    \begin{spverbatim}
    - it would be useful to use more substantial examples to highlight the benefits of algo 3. While the task T_31 is simple enough to explain the flow of the algorithm and deserves to be kept throughout the article, the solution simply corresponds to a fact which is the rule without a body with the atom of the positive model as its head. This gives the feeling of a complex mechanism for a small result. It would be interesting to see larger (even academic) examples here, such as P_med (and it would be interesting to know what you get with ilpsm in this case).
    \end{spverbatim}
    
    { \textbf{Response 2.5:}} We revised the paper according to your instructions. 
    At the end of Example 3.12 \at{from page 24 to page 25}, we additionally exhibited the other two induced hypotheses constructed by algorithm ILPSM, so that the benefits of algorithm ILPSMmin in terms of minimal solutions become clear. 
    If we just need an inductive solution, algorithm ILPSM uses a direct and efficient construction to accomplish this. 
    The reason we designed a complex mechanism in the algorithm ILPSMmin is to obtain an inductive solution that is as concise as possible.




    
    
    \textbf{Comment 2.6:} 
    \begin{spverbatim}
    - a final important point is that, since the work is theoretical, it would be interesting to have an idea of the complexity of these algorithms, as well as ideas for implementation. This point is left in the perspectives, but practical implementation deserves to be considered a little more closely, as the choice of rules or sets will have an influence on the sustainability of an implementation.
    \end{spverbatim}
    
    { \textbf{Response 2.6:}} Thank you very much! We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    We added Section 5 \at{from page 29 to page 35} to discuss the implementation and experiment. Fortunately, the comparison experiments show that our approach ILSMmin performs surprisingly well on specific tasks. 




    
    
    \textbf{Comment 2.7:} 
    \begin{spverbatim}
    Other comments:
    - in question (1) on page 3, is it 7 rules instead of 6, or has another rule been removed?
    \end{spverbatim}
    
    { \textbf{Response 2.7:}} It is 6 rules. I rewrote this sentence \at{on page 4}.




    
    
    \textbf{Comment 2.8:} 
    \begin{spverbatim}
    - it may not seem natural for the value 1 not to be in \mathcal{Q}; for reasons of normalization, 1 is generally always in the set of possible values (and we get a weightless case if we only consider 1). Would considering 1 in \mathcal{Q} change anything in the article?
    \end{spverbatim}
    
    { \textbf{Response 2.8:}} Nothing will change in the article if we consider 1 in ${\cal Q}$. Whether the value of the set ${\cal Q}$ is $\{0.3,1,2.2\}$ or $\{3,10,22\}$ does not make a difference in this study because the weights in this paper are only used for ordering. We get a weightless case if ${\cal Q}$ is $\{1\}$ or $\{10\}$. 
    It does not matter even if the elements in ${\cal Q}$ are not numeric.




    
    
    \textbf{Comment 2.9:} 
    \begin{spverbatim}
    - since E^+ and E^- are possibilistic models, wouldn't it be better to write them with \overline?
    \end{spverbatim}
    
    { \textbf{Response 2.9:}} Thank you for your reminder. We had also considered the question you raised. 
    The reason we chose the current way of representation is because of the following considerations.
    
    \begin{enumerate}
    
        \item  This expression is simpler and conforms to the writing convention of ILP literatures where the set of positive examples is conventionally written as $E^+$ regardless of what logical object the positive examples are.
        
        \item To ensure that this simple expression will not cause misunderstanding by readers, we provided a lot of intuitive examples besides the formal definition.
        
        \item $\overline{E}$  has been used to represent specific observations in the algorithm  ILPSMmin of this paper.
    
    \end{enumerate}




    
    
    \textbf{Comment 2.10:} 
    \begin{spverbatim}
    - in algo 2, line 6, it would be good to explain (or remind) what \overline{E} is.
    \end{spverbatim}
    
    { \textbf{Response 2.10:}} Thanks. We added an explanation of $\overline{E}$ \at{on page 17}.




    
    
    \textbf{Comment 2.11:} 
    \begin{spverbatim}
    - p15, hitting set: if X \union B \neg \emptyset: if X is not empty, isn't this equation verified whatever B is?
    \end{spverbatim}
    
    { \textbf{Response 2.11:}} Sorry for this typo. It should be $\cap$ instead of $\cup$. I corrected this sentence \at{on page 18}. 




    
    
    \textbf{Comment 2.12:} 
    \begin{spverbatim}
    - What's the use of \star for strictly less and less or equal?
    \end{spverbatim}
    
    { \textbf{Response 2.12:}} As we can see, these two operators are not directly used in this paper. 
    Their purpose is to ensure that the meaning of \emph{$\alpha^\star$-relevant} is complete in terms of numerical comparators. 
    If they were deleted just because they are not used in this paper, subsequent researches probably need to redefine them. 
    After all, different researchers and solvers do not choose the same operators.




    
    
    \textbf{Comment 2.13:} 
    \begin{spverbatim}
    Typos:
    - p10 : end of example 3.3 : contraction --> contradiction ? ; inducing --> Inducing
    - p11, middle: stale model \overline{G} --> stable
    - p12, l7 : corollay --> corollary
    - p16, l-4 and l-1 : pssibilistic --> possibilistic
    \end{spverbatim}
    
    { \textbf{Response 2.13:}} Thank you. They are all corrected in the revised version. 




    
    
    \textbf{Comment 2.14:} 
    \begin{spverbatim}
    A final comment concerns the title of the article. The term "learning" may suggest the learning methods currently in vogue (on large masses of data) and "induction" would perhaps be more appropriate. Nevertheless, the reviewer leaves it up to the authors to choose the term that seems most meaningful to them.
    \end{spverbatim}
    
    { \textbf{Response 2.14:}} After extensive comparisons and careful consideration, we decided to take your advice.
    We have carefully double-checked throughout the paper and made as many changes as possible.
    These changes include
    \begin{itemize}    
        \item inductive learning task $\rightarrow$ induction task,    
        \item inductive learning algorithm $\rightarrow$ induction algorithm,    
        \item learning framework $\rightarrow$ induction framework,    
        \item learning approach $\rightarrow$ induction approach.    
    \end{itemize}    
    To conform to domain conventions, we have retained a few specific usages such as “learning from entailment” and “learning from interpretation”.    
    Furthermore, the title of the article would be revised if it is allowed by the editor. 




    
    \textbf{Response to reviewer 3}		
	
	\textbf{Overall comment} 
    \begin{spverbatim}
    This paper presents an inductive learning approach to possibilistic logic programs based on stable model semantics. The authors define the learning task and present two algorithms for its solution: ILPSM, which finds the task solution through a greedy construction, and ILPSMmin, which aims to represent the set of possible inductive hypotheses as a positive and negative solution space and then finds a minimal hypothesis representing the solution of the learning task.

    The paper covers a topic that is highly relevant to TPLP and is worth considering for publication. However, several issues, listed below, must be resolved before publication.
    \end{spverbatim}
    
	\textbf{Overall response} 
    
    \qquad Thank you for your valuable comments. 
    TPLP is one of the few journals most admired by our research team.
    We have done our best to resolve those issues you have listed.
    We hope to have the honor of publishing this paper in this journal.

    
    
    \textbf{Comment 3.1:} 
    \begin{spverbatim}
    - The semantics of poss-NLP are not explained before Example 1.2, making it difficult for an inexperienced reader to understand. For instance, why does $A_4$ include (malnutrition, 0.5) and not some other weight?
    \end{spverbatim}
    
    { \textbf{Response 3.1:}} Thank you. We added citations and footnote to Example 1.2 \at{from page 2 to page 3} so that an inexperienced reader can read the corresponding reference or find the answer in the indicated location.



    
    
    \textbf{Comment 3.2:} 
    \begin{spverbatim}
    - The explanation of $A_5$ is unclear. It is not a solution but only a possible assignment. Given that $A$ may cause malnutrition, this assignment could be misleading if it were an answer set, potentially exposing the woman to risk without her knowledge.
    \end{spverbatim}
    
    { \textbf{Response 3.2:}} Thank you. We rewrote  the explanation of $A_5$ in Example 1.2  \at{on page 2} to avoid ambiguity. 




    
    
    \textbf{Comment 3.3:} 
    \begin{spverbatim}
     - The statement "the pregnant woman could choose medicine $B$ to reduce the risk of malnutrition" in Example 1.2 contradicts the premise that $B$ "extremely causes fetal malnutrition."
    \end{spverbatim}
    
    { \textbf{Response 3.3:}} We apologise for attaching the wrong weights to the rules. After checking with the original Example 8 in (Nicolas et al. 2006), we corrected the error. The present Example 1.2 \at{from page 2 to page 3} is sufficient to illustrate the advantages of using possibility theory in poss-NLP. All the relevant content has been corrected.




    
    
    \textbf{Comment 3.4:} 
    \begin{spverbatim}
    - (minor) It would be beneficial to include a list of contributions at the end of the introduction.
    \end{spverbatim}
    
    { \textbf{Response 3.4:}} Thank you for this good proposal. A list of contributions was added at the end of the introduction \at{from page 4 to page 5}.




    
    
    \textbf{Comment 3.5:} 
    \begin{spverbatim}
    - (minor) The definition of $\beta$ applicability is unclear at first glance. Consider rewriting it or providing a simple example with one rule and a set of possibilistic atoms and another example with two rules deriving the same atom for the possibilistic consequence operator.
    \end{spverbatim}
    
    { \textbf{Response 3.5:}} Thank you. We additionally provided Example 2.2 \at{on page 9} to make the definition more intuitive.




    
    
    \textbf{Comment 3.6:} 
    \begin{spverbatim}
    - (minor) If you introduce abbreviations, then please use them consistently. For example, the usage of poss-NLP appears to be random.
    \end{spverbatim}
    
    { \textbf{Response 3.6:}} Thank you for your professional advice. 
    I do need more experience in scientific writing.
    Apart from poss-NLP, we double-checked the abbreviations, such as NLP and ILP, throughout the paper and use them consistently. 




    
    
    \textbf{Comment 3.7:} 
    \begin{spverbatim}
    - (minor) To simplify the readability, please provide short justifications for the obtained results
    \end{spverbatim}
    
    { \textbf{Response 3.7:}} Thank you. We added the short justifications \at{the first paragraph in Section 3} for the obtained results to simplify the readability. 




    
    
    \textbf{Comment 3.8:} 
    \begin{spverbatim}
    - Formally, G1 in Definition 3.1 requires a user to specify all examples as complete answer sets because of the subset operator. It is acceptable for $E^+$, but might be inconvenient. However, G2 is not correct because elements of $E^-$ cannot be subsets of stable models. At the moment, G2 requires that no example in $E^-$ is an element of the set of stable models.
    \end{spverbatim}
    
    { \textbf{Response 3.8:}} I am sorry that we see nothing wrong with Definition 3.2. G1 requires that each positive example is a possibilistic stable model. G2 requires that no negative example  is a possibilistic stable model. These requirements are what we need. 

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.9:} 
    \begin{spverbatim}
    - Example 3.1. It is unclear why $T_3$ has only two solutions. For instance, why {pregnancy :- 0.3. vomiting :- 0.3.} is not a solution? At this position in the paper, it is completely unclear how your approach obtains the rules. Also, since the background knowledge provides no predicates, so the positive example is the only source. Therefore, this problem corresponds to the PPI case.  
    \end{spverbatim}
    
    { \textbf{Response 3.9:}} We apologise for providing the wrong description for Example 3.1. In the revised version \at{on page 10}, we corrected the mistake and added more intuitive tasks.




    
    
    \textbf{Comment 3.10:} 
    \begin{spverbatim}
    - When PPI is introduced in the text, it seems that it is a special case of PPE, because $\text{not } \emptyset$ is evaluated to true. Please justify its necessity in the text.
    \end{spverbatim}
    
    { \textbf{Response 3.10:}} The purpose of introducing extra PPI(G) is to help our readers to distinguish between different construction scenarios. 
    The justification \at{the first paragraph on page 13} is added. 




    
    
    \textbf{Comment 3.11:} 
    \begin{spverbatim}
    - (minor) In Example 3.6, there are too many brackets in $T_{24}$.
    - (minor) Corollay -> Corollary
    \end{spverbatim}
    
    { \textbf{Response 3.11:}} Thank you. We corrected these errors. 




    
    
    \textbf{Comment 3.12:} 
    \begin{spverbatim}
    - Proposition 3.5 $\mathbb{A}$ is undefined. Also, it would be better to name it "non-existence ...".
    \end{spverbatim}
    
    { \textbf{Response 3.12:}} We added the explanation and example above Proposition 3.5 \at{on page 15}. Besides, the introduction of $\mathbb{A}$ can also be found in the paragraph above Lemma 3.2 \at{on page 14}.




    
    
    \textbf{Comment 3.13:} 
    \begin{spverbatim}
    - Why do you need Definition 3.4, given Proposition 3.5? Just introduce the name "compatible" in the proposition.
    \end{spverbatim}
    
    { \textbf{Response 3.13:}} The role of Definition 3.4 can be viewed in two aspects.
    \begin{itemize}
        
        \item Formally, it makes the related results,  such as Theorem 3.1 and algorithm 1, more concise.   This formal concision also facilitates the proof in the appendix.
        
        \item In terms of content, the definition of compatibility  is a  summary of the relationship between the set of negative examples and background knowledge. To some extent, this is a convention in ILP research, since the study of induction tasks can be viewed as a study of the relationships among the components of a task. As Theorem 3.1 shows, the existence of an inductive solution relies on four kinds of relationships among the given components. 
    
    \end{itemize}




    
    
    \textbf{Comment 3.14:} 
    \begin{spverbatim}
    - Let the user define the task $T=\langle \{p\gets 1\}, \{\{(a,1),(p,1)\}\}, \{\{(a,1)\}\}\rangle$. (C1): $E^+$ is incomparable, since it comprises only one interpretation $I$, (C2): $E^+$ is coherent, because $\Pi T_B(I) = \{(p,1)\} \sqsubseteq I$, (C3): $E^-$ is compatible because $\mathit{lfp}(T_{B^\mathcal{A}}) = \{p\} \neq \mathcal{A} = \{a,p\}$, and (C4): is also fulfilled because $\{(a,1),(p,1)\} \neq \{(a,1)\}$. However, there is no solution for this task. I assume that (C4) must be redefined in Theorem 3.1.  
    \end{spverbatim}
    
    { \textbf{Response 3.14:}} I am sorry that this task has a solution. For example, $\{ (a \lto , 1) \}$ is a solution of it. We added some tasks into Example 3.1 \at{on page 10} and Example 3.8 \at{on page 16} to discuss this situation. 
    Besides, we have double-checked the theoretical proof of Theorem 3.1 and believe this theorem is correct.

    If we misunderstood your meaning, please let us know so we can correct our errors in time. 




    
    
    \textbf{Comment 3.15:} 
    \begin{spverbatim}
    - Proposition 3.6, if $T=\langle \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}\rangle$, can easily be extended by $P=\{p \gets 1\}$, such that $B\sqcup P$ has an answer set covering $E^+$. Of course, it violates the definition of PPE, but it is not impossible, like in the cases of contradicting examples. Also, point (i) is already covered by (G1), which requires all examples in $E^+$ to be complete answer sets.
    \end{spverbatim}
    
    { \textbf{Response 3.15:}} I am sorry that we did not see the problem. 
    Let us analyze the induction task $T= \tuple{ \{a\gets 1\}, \{\{(p,1)\}\}, \emptyset \}}$ in your example.  
    When $P=\{p \gets 1\}$, $PSM(B\sqcup P) = \{\{(a,1), (p,1)\}\}$. 
    Then $P$ is not a solution according to Definition 3.1, as G1 is unsatisfiable.     
    We conjecture that there may be some misunderstanding due to our lack of clarity in explaining the term “cover”.  So we added its explanation at the first paragraph \at{on page 10} of Subsection 3.1. 

    Besides, we have double-checked the theoretical proof of Proposition 3.6 and believe this proposition is correct. If we misunderstood your meaning, please let us know so we can correct our errors in time. 



    
    
    \textbf{Comment 3.16:} 
    \begin{spverbatim}
    - (minor) pssibilistic (page 16 last line)
    \end{spverbatim}
    
    { \textbf{Response 3.16:}} Thank you. We corrected this error. 




    
    
    \textbf{Comment 3.17:} 
    \begin{spverbatim}
    - ILPSMmin relies on finding minimal hitting sets, which is a well-known NP-complete problem. However, the paper does not provide any discussion on the complexity to understand the possible application scenarios of the algorithm. Therefore, it would be nice to get some evaluation results of the code or, even better, a complexity analysis of the algorithm.
    \end{spverbatim}
    
    { \textbf{Response 3.17:}} We added the analysis of the complexity of the algorithms in Subsection 3.2 \at{the paragraph below Proposition 3.7 on page 18; the first paragraph on page 23}.  
    Besides, we added the  experimental evaluation in Subsection 5.2 \at{from page 31 to page 35}. 





    
 

\bigskip

Dear editors and reviewers, the above content is all my responses. 
Thank you very much for your comments and suggestions.

Yours faithfully,\\
\\
Hongbo Hu, Yisong Wang, Yi Huang, and Kewen Wang.
\end{letter}

\end{document}
